Reduced Order Model Predictive Control for Parametrized Parabolic Partial Differential Equations

Model Predictive Control (MPC) is a well-established approach to solve infinite horizon optimal control problems. Since optimization over an infinite time horizon is generally infeasible, MPC determines a suboptimal feedback control by repeatedly solving finite time optimal control problems. Although MPC has been successfully used in many applications, applying MPC to large-scale systems -- arising, e.g., through discretization of partial differential equations -- requires the solution of high-dimensional optimal control problems and thus poses immense computational effort. We consider systems governed by parametrized parabolic partial differential equations and employ the reduced basis (RB) method as a low-dimensional surrogate model for the finite time optimal control problem. The reduced order optimal control serves as feedback control for the original large-scale system. We analyze the proposed RB-MPC approach by first developing a posteriori error bounds for the errors in the optimal control and associated cost functional. These bounds can be evaluated efficiently in an offline-online computational procedure and allow us to guarantee asymptotic stability of the closed-loop system using the RB-MPC approach in several practical scenarios. We also propose an adaptive strategy to choose the prediction horizon of the finite time optimal control problem. Numerical results are presented to illustrate the theoretical properties of our approach.

==> figures/data_Kmax_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_kappa1.75_I30_omega0.0_simple.dat <==
time	K-1	K-2	K-3	K-4	K-FE
0	25	5	5	5	5
0.1	26	5	5	5	5
0.2	75	5	5	5	5
0.3	75	8	7	7	7
0.4	75	5	5	5	5
0.5	75	11	12	12	12
0.6	75	10	10	10	10
0.7	75	11	10	10	10
0.8	75	15	10	10	10
0.9	75	75	11	11	11
1	75	75	12	12	12
1.1	75	16	13	13	13
1.2	75	75	14	14	14
1.3	75	75	15	15	15
1.4	75	15	16	16	16
1.5	75	75	17	17	17
1.6	75	18	18	18	18
1.7	75	75	19	19	19
1.8	75	75	75	20	20
1.9	75	15	14	75	75
2	75	75	14	14	14
2.1	75	18	14	14	14
2.2	75	75	14	14	14
2.3	75	75	15	14	14
2.4	75	15	15	15	15
2.5	75	75	16	15	15
2.6	75	18	16	16	16
2.7	75	75	17	16	16
2.8	75	75	17	17	17
2.9	75	15	18	17	17


==> figures/data_varN_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_I30_omega0.0_Nmin34_Nmax82_simple.dat <==
t	K	N
0	25	34
0.1	25	34
0.2	13	38
0.3	5	44
0.4	7	48
0.5	15	46
0.6	16	46
0.7	15	52
0.8	17	52
0.9	18	60
1	20	60
1.1	75	82
1.2	15	52
1.3	16	52
1.4	18	52
1.5	18	60
1.6	20	60
1.7	75	82
1.8	15	52
1.9	16	52
2	18	52
2.1	18	60
2.2	20	60
2.3	75	82
2.4	15	52
2.5	16	52
2.6	18	52
2.7	18	60
2.8	20	60
2.9	75	82


==> figures/data_varN_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_I30_omega0.0_Nmin50_Nmax82_simple.dat <==
t	K	N
0	5	50
0.1	5	50
0.2	5	50
0.3	8	50
0.4	5	50
0.5	11	50
0.6	10	50
0.7	11	50
0.8	15	50
0.9	17	52
1	19	60
1.1	75	82
1.2	15	52
1.3	16	52
1.4	18	52
1.5	18	60
1.6	20	60
1.7	75	82
1.8	15	52
1.9	16	52
2	18	52
2.1	18	60
2.2	20	60
2.3	75	82
2.4	15	52
2.5	16	52
2.6	18	52
2.7	18	60
2.8	20	60
2.9	75	82


==> figures/plot_alpha_lambda2_delta14.dat <==
K	alphaFE	alpha5	alpha7	alpha9	nu5	nu7	nu9	Delta5	Delta7	Delta9
 1	-1.451e-02	-1.355e-02	-9.436e-03	-9.424e-03	-1.125e-06	-1.126e-06	-1.126e-06	4.941e-07	1.396e-09	1.402e-14
 2	-6.330e-02	-6.278e-02	-5.428e-02	-5.424e-02	-6.478e-06	-6.478e-06	-6.478e-06	1.020e-06	4.788e-09	4.059e-14
 3	-1.155e-01	-1.229e-01	-1.124e-01	-1.123e-01	-1.345e-05	-1.345e-05	-1.345e-05	1.268e-06	6.608e-09	2.962e-13
 4	-1.361e-01	-1.646e-01	-1.533e-01	-1.533e-01	-1.861e-05	-1.861e-05	-1.861e-05	1.373e-06	7.562e-09	6.916e-13
 5	-1.027e-01	-1.589e-01	-1.493e-01	-1.492e-01	-1.870e-05	-1.870e-05	-1.870e-05	1.214e-06	7.500e-09	7.966e-13
 6	-1.582e-02	-9.295e-02	-8.706e-02	-8.701e-02	-1.150e-05	-1.150e-05	-1.150e-05	7.849e-07	5.891e-09	8.484e-13
 7	 1.059e-01	 2.438e-02	 2.685e-02	 2.688e-02	 3.820e-06	 3.820e-06	 3.820e-06	3.555e-07	3.920e-09	9.556e-13
 8	 2.399e-01	 1.679e-01	 1.727e-01	 1.728e-01	 2.676e-05	 2.676e-05	 2.676e-05	7.509e-07	6.890e-09	1.640e-12
 9	 3.692e-01	 3.074e-01	 3.289e-01	 3.291e-01	 5.594e-05	 5.594e-05	 5.594e-05	3.676e-06	2.448e-08	3.807e-12
10	 4.848e-01	 4.149e-01	 4.793e-01	 4.797e-01	 8.950e-05	 8.951e-05	 8.951e-05	1.209e-05	7.241e-08	8.834e-12
11	 5.838e-01	 4.628e-01	 6.150e-01	 6.159e-01	 1.256e-04	 1.256e-04	 1.256e-04	3.122e-05	1.784e-07	1.910e-11
12	 6.664e-01	 4.190e-01	 7.325e-01	 7.342e-01	 1.625e-04	 1.625e-04	 1.625e-04	6.977e-05	3.879e-07	3.876e-11
13	 7.345e-01	 2.391e-01	 8.316e-01	 8.348e-01	 1.989e-04	 1.989e-04	 1.989e-04	1.420e-04	7.738e-07	7.424e-11
14	 7.902e-01	-1.450e-01	 9.135e-01	 9.192e-01	 2.338e-04	 2.338e-04	 2.338e-04	2.707e-04	1.451e-06	1.348e-10
15	 8.355e-01	-8.399e-01	 9.799e-01	 9.895e-01	 2.666e-04	 2.666e-04	 2.666e-04	4.928e-04	2.603e-06	2.337e-10
16	 8.725e-01	-2.017e+00	 1.032e+00	 1.048e+00	 2.967e-04	 2.967e-04	 2.967e-04	8.678e-04	4.523e-06	3.900e-10
17	 9.026e-01	-3.951e+00	 1.070e+00	 1.097e+00	 3.241e-04	 3.241e-04	 3.241e-04	1.492e-03	7.709e-06	6.329e-10
18	 9.271e-01	-7.070e+00	 1.094e+00	 1.137e+00	 3.486e-04	 3.486e-04	 3.486e-04	2.517e-03	1.299e-05	1.020e-09
19	 9.471e-01	-1.203e+01	 1.102e+00	 1.170e+00	 3.704e-04	 3.704e-04	 3.704e-04	4.180e-03	2.168e-05	1.677e-09
20	 9.634e-01	-1.985e+01	 1.088e+00	 1.198e+00	 3.897e-04	 3.897e-04	 3.897e-04	6.845e-03	3.573e-05	2.815e-09


==> figures/plot_alpha_lambda4_delta8.dat <==
K	alphaFE	alpha5	alpha7	alpha9	nu5	nu7	nu9	Delta5	Delta7	Delta9
 1	7.007e-02	 6.572e-02	 6.891e-02	6.896e-02	3.133e-06	3.133e-06	3.133e-06	1.476e-07	2.630e-09	3.202e-13
 2	1.725e-01	 7.319e-02	 1.725e-01	1.728e-01	7.891e-06	7.891e-06	7.891e-06	4.549e-06	1.521e-08	1.739e-12
 3	2.861e-01	-7.521e-02	 2.870e-01	2.910e-01	1.337e-05	1.337e-05	1.337e-05	1.683e-05	1.871e-07	1.051e-11
 4	4.002e-01	-3.202e-01	 4.014e-01	4.127e-01	1.910e-05	1.910e-05	1.910e-05	3.392e-05	5.233e-07	3.534e-11
 5	5.085e-01	-8.450e-01	 5.116e-01	5.313e-01	2.476e-05	2.476e-05	2.476e-05	6.415e-05	9.153e-07	7.298e-11
 6	6.079e-01	-1.735e+00	 6.125e-01	6.426e-01	3.016e-05	3.016e-05	3.016e-05	1.116e-04	1.409e-06	1.273e-10
 7	6.965e-01	-2.997e+00	 6.982e-01	7.444e-01	3.517e-05	3.517e-05	3.517e-05	1.768e-04	2.181e-06	2.041e-10
 8	7.742e-01	-4.632e+00	 7.660e-01	8.356e-01	3.973e-05	3.973e-05	3.973e-05	2.599e-04	3.313e-06	2.914e-10
 9	8.411e-01	-6.668e+00	 8.158e-01	9.162e-01	4.380e-05	4.380e-05	4.380e-05	3.625e-04	4.803e-06	4.040e-10
10	8.981e-01	-9.168e+00	 8.483e-01	9.865e-01	4.738e-05	4.739e-05	4.739e-05	4.878e-04	6.640e-06	5.643e-10
11	9.461e-01	-1.223e+01	 8.639e-01	1.047e+00	5.051e-05	5.051e-05	5.051e-05	6.407e-04	8.839e-06	7.793e-10
12	9.863e-01	-1.601e+01	 8.624e-01	1.099e+00	5.320e-05	5.321e-05	5.321e-05	8.282e-04	1.145e-05	1.045e-09
13	1.020e+00	-2.068e+01	 8.429e-01	1.143e+00	5.551e-05	5.552e-05	5.552e-05	1.060e-03	1.458e-05	1.356e-09
14	1.047e+00	-2.648e+01	 8.036e-01	1.180e+00	5.748e-05	5.748e-05	5.748e-05	1.347e-03	1.835e-05	1.711e-09
15	1.070e+00	-3.371e+01	 7.418e-01	1.212e+00	5.914e-05	5.915e-05	5.915e-05	1.704e-03	2.294e-05	2.117e-09
16	1.089e+00	-4.275e+01	 6.540e-01	1.238e+00	6.054e-05	6.055e-05	6.055e-05	2.151e-03	2.856e-05	2.588e-09
17	1.104e+00	-5.406e+01	 5.350e-01	1.260e+00	6.171e-05	6.172e-05	6.172e-05	2.710e-03	3.551e-05	3.143e-09
18	1.117e+00	-6.825e+01	 3.785e-01	1.278e+00	6.269e-05	6.270e-05	6.270e-05	3.410e-03	4.414e-05	3.808e-09
19	1.127e+00	-8.605e+01	 1.762e-01	1.293e+00	6.351e-05	6.352e-05	6.352e-05	4.289e-03	5.487e-05	4.617e-09
20	1.135e+00	-1.084e+02	-8.262e-02	1.306e+00	6.420e-05	6.420e-05	6.420e-05	5.391e-03	6.826e-05	5.612e-09


==> figures/plotu_varN_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_kappa1.75_I30_omega0.0_Nmin34_Nmax82_simple.dat <==
t	u-varN	s-varN
0.02	206.25135504703	0.00115063475649941
0.04	179.792834468561	0.00545143132215933
0.06	155.36380155801	0.0151798542455469
0.08	133.042302579467	0.0323026713510357
0.1	112.865285429403	0.058103118429623
0.12	93.161998756531	0.0930358166958219
0.14	77.3608254339043	0.136771538484281
0.16	63.5993225750783	0.188347457297799
0.18	51.7682704700754	0.246358466392533
0.2	41.7333220470376	0.309145994151006
0.22	43.9189631402861	0.375019954645971
0.24	35.7797166185434	0.442371713485574
0.26	28.826053549798	0.509735816573651
0.28	22.9022169232074	0.575817066093479
0.3	17.8669871068852	0.639501017155191
0.32	35.9249415912841	0.699980300027132
0.34	22.4304061144147	0.756679015612025
0.36	12.050326485118	0.809161958848166
0.38	5.05704259541581	0.857067094366367
0.4	1.28687512439933	0.900084369862192
0.42	-28.3333330520003	0.937810628237956
0.44	-21.5067969625051	0.969833192015726
0.46	-15.1514177769992	0.995838287235491
0.48	-9.63078228899684	1.01569832793755
0.5	-5.26250951934104	1.0295054543489
0.52	39.9716922557543	1.03779110720719
0.54	38.3878104032803	1.04142831125226
0.56	36.3255397037116	1.04146569512939
0.58	33.79478164184	1.03895467878947
0.6	30.8245721499627	1.03482390741644
0.62	35.5175225444588	1.02985446744018
0.64	34.2118075745638	1.02466348907146
0.66	32.5631880073145	1.0197048864497
0.68	30.5763592028497	1.01527843086338
0.7	28.2628329181045	1.01154514563437
0.72	30.7311374388593	1.00857466728823
0.74	29.224602106089	1.00636945297241
0.76	27.4366366511094	1.00487993289328
0.78	25.3697346190074	1.00401268403393
0.8	23.0361798197113	1.00363610571513
0.82	29.9301136397823	1.00363844864364
0.84	29.1509443372838	1.0039374124047
0.86	28.1297657873729	1.00447445578118
0.88	26.8503538207028	1.005200326516
0.9	25.3015355367525	1.00606109096381
0.92	28.3582500188188	1.00701522246282
0.94	28.0092371733268	1.00803388445531
0.96	27.4324580382476	1.00909657757387
0.98	26.6064364117942	1.01018342773104
1	25.5132257271585	1.0112676061028
1.02	27.064020888282	1.0123256080589
1.04	27.2921361018902	1.01334148061588
1.06	27.3243135714177	1.01430765619606
1.08	27.1359108155886	1.01522213570514
1.1	26.7033301528131	1.01608377115057
1.12	19.3080375609414	1.01684960329176
1.14	20.2439956947003	1.01744554836927
1.16	21.1158570818453	1.01778746127016
1.18	21.9187423843522	1.01780288944996
1.2	22.6493481389061	1.01744489410821
1.22	31.7775418131477	1.01674438451531
1.24	30.3484977261912	1.01579102800664
1.26	28.5961406507825	1.01469809328606
1.28	26.5236805181018	1.01356544153016
1.3	24.1460225725321	1.01245297378983
1.32	30.9326565695475	1.01141931424879
1.34	29.8474862827904	1.01052136256427
1.36	28.4783979956873	1.00980550411905
1.38	26.8181828153286	1.00929444210067
1.4	24.8672378574294	1.00897703323559
1.42	29.4277394064213	1.00884101406748
1.44	29.0037393685387	1.00887894541594
1.46	28.3468667417634	1.00908614582411
1.48	27.4379077049106	1.00945309952148
1.5	26.260760267801	1.00995769281293
1.52	27.9725209248249	1.01057702862709
1.54	27.6851160017097	1.01128967201789
1.56	27.1629613155645	1.0120745438657
1.58	26.3850155897119	1.01290695394132
1.6	25.3337614516661	1.01375394851505
1.62	26.9984361931231	1.01458685017241
1.64	27.2560768593967	1.01538629816846
1.66	27.3125910244442	1.01614312672636
1.68	27.1437609773524	1.01685518477392
1.7	26.7264139137115	1.01752213928527
1.72	19.3251653534998	1.0181022682889
1.74	20.2707891368773	1.01852281300081
1.76	21.1495701492511	1.01870083396972
1.78	21.9570324438165	1.01856485427362
1.8	22.6902496536367	1.01806862781585
1.82	31.8406215069464	1.01724357488537
1.84	30.4101008924969	1.01617967604485
1.86	28.6549548109309	1.01499028319543
1.88	26.578620449875	1.01377508079532
1.9	24.1962081572514	1.01259352602933
1.92	30.9575494291783	1.01150343813286
1.94	29.87048197806	1.01056062302028
1.96	28.4993704383953	1.00981019317597
1.98	26.8370756542884	1.00927351293356
2	24.8840432112569	1.00893812182065
2.02	29.4329626019939	1.00879046447982
2.04	29.0077601809333	1.00882187729785
2.06	28.3498624360168	1.00902655924673
2.08	27.4400563015321	1.00939400821088
2.1	26.2622329599684	1.00990127078445
2.12	27.9726460254623	1.01052475220261
2.14	27.6847489940502	1.0112424523744
2.16	27.1622368739665	1.01203284608669
2.18	26.3840529700497	1.01287090104008
2.2	25.3326640476375	1.01372341013193
2.22	26.9977543906536	1.01456151915863
2.24	27.2552924723658	1.01536575262041
2.26	27.3117586366229	1.01612687836843
2.28	27.1429241428728	1.0168427153548
2.3	26.7256064584906	1.0175129271876
2.32	19.3247585091884	1.01809580939186
2.34	20.2704250354671	1.01851863522294
2.36	21.149258970959	1.01869850641027
2.38	21.9567796710873	1.01856399194782
2.4	22.6900570478765	1.01806889311971
2.42	31.8403813298527	1.01724467619904
2.44	30.4099243768726	1.01618136498197
2.46	28.6548366668389	1.01499235122131
2.48	26.5785540078588	1.01377735563896
2.5	24.1961857295855	1.01259586806512
2.52	30.9577619590867	1.01150573791309
2.54	29.8707143252065	1.01056279869074
2.56	28.4996151569213	1.00981218752467
2.58	26.8373255463008	1.0092752900423
2.6	24.884291412339	1.00893966351043
2.62	29.4331583806721	1.00879176652726
2.64	29.0079572128924	1.00882294596943
2.66	28.3500574689389	1.00902740833217
2.68	27.4402465186739	1.00939465660844
2.7	26.2624159160942	1.00990174058743
2.72	27.9727727514407	1.01052506694236
2.74	27.684869571845	1.0112426356611
2.76	27.1623506845448	1.01203292064771
2.78	26.3841595942672	1.01287088811416
2.8	25.3327632032164	1.01372332913455
2.82	26.997814438208	1.01456138735864
2.84	27.2553464801483	1.01536558496867
2.86	27.3118070725743	1.01612668747772
2.88	27.1429675122715	1.01684251161142
2.9	26.7256452742169	1.01751271895089
2.92	19.3247878668528	1.01809560320858
2.94	20.270450113587	1.01851843605356
2.96	21.149280277388	1.01869831785461
2.98	21.9567976851588	1.01856381646228
3	22.690072214637	1.01806873221938


==> figures/plotu_varN_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_kappa1.75_I30_omega0.0_Nmin50_Nmax82_simple.dat <==
t	u-varN	s-varN
0.02	337.473842887588	0.0018826985788643
0.04	212.95064797495	0.00846660222020744
0.06	115.533652039561	0.0223120424775222
0.08	48.9612873636371	0.0448123084546452
0.1	12.5940907701383	0.0759268635194576
0.12	235.337387792662	0.115743345049078
0.14	148.273106710667	0.164300979038223
0.16	80.3322172383596	0.221217373820207
0.18	33.9988201647778	0.285389175849238
0.2	8.73341141722339	0.355000011036947
0.22	98.6569306204699	0.428325914143578
0.24	61.9172011709307	0.503801254358145
0.26	33.4269870761852	0.579954628494353
0.28	14.0985694862883	0.655323074769473
0.3	3.60813831464388	0.728452039493487
0.32	-60.0984128832934	0.797635708481622
0.34	-48.4086744128334	0.861126341759544
0.36	-36.8252142695734	0.91739329637033
0.38	-25.9882028287051	0.965335679971357
0.4	-16.5407582019057	1.0043797407226
0.42	-26.8592072144723	1.03436821893312
0.44	-17.0141504597608	1.05551314315077
0.46	-9.26653518687831	1.06833490500522
0.48	-3.94389316299225	1.07359000190312
0.5	-1.01988002585403	1.07218467136387
0.52	61.1087723785909	1.06542703808489
0.54	54.3114571941834	1.0548670848182
0.56	46.9312095374763	1.04207320724202
0.58	39.1782027627828	1.02842006098064
0.6	31.3202022051101	1.01495551292353
0.62	49.1342877144101	1.00249379333731
0.64	42.1775755286982	0.991613687887091
0.66	35.0125357027494	0.982654524779334
0.68	27.8586802878895	0.975715704834744
0.7	20.9814054442503	0.970675283759852
0.72	38.4069046299191	0.967359680129444
0.74	33.7083755409649	0.965580198643888
0.76	28.8276287447466	0.965132850429316
0.78	23.8639996016165	0.965779346210263
0.8	18.9498663133354	0.967233547259056
0.82	33.6112095339215	0.969268374598908
0.84	31.5895119576002	0.971724725060672
0.86	29.3618001919054	0.97449424709508
0.88	26.9212977701112	0.977488438337333
0.9	24.2717942042139	0.980612253772678
0.92	29.636635939093	0.983793445901362
0.94	28.7103119016111	0.986981261459604
0.96	27.588141168184	0.990138441149077
0.98	26.2478664895298	0.993229013374971
1	24.6727175169617	0.996207749715989
1.02	27.6993101105124	0.999040114250976
1.04	27.5682665390674	1.0017057836586
1.06	27.2480425243799	1.00419663757224
1.08	26.7116779719695	1.00651034576672
1.1	25.9346687333297	1.00864308755596
1.12	19.3164598120453	1.01055193017366
1.14	20.2041892027913	1.01216621324216
1.16	21.0406108046091	1.01340821360966
1.18	21.8187453982106	1.01421375115633
1.2	22.5334244437084	1.01454492960935
1.22	31.5802657286571	1.01444131357571
1.24	30.1528356651793	1.01400050424552
1.26	28.4075341477946	1.01334300323157
1.28	26.3465392669017	1.01257539466882
1.3	23.983843386451	1.01176399191701
1.32	30.8521537718749	1.01097402114687
1.34	29.7729104312784	1.01026912348488
1.36	28.410425913534	1.00970237017215
1.38	26.7571720112625	1.00930286069041
1.4	24.8133120411596	1.00906538138749
1.42	29.4134699409271	1.00898321372064
1.44	28.9935466808094	1.00905400469913
1.46	28.3401757363879	1.00927762438135
1.48	27.4341187938424	1.00964851519322
1.5	26.2592794026696	1.01014791095804
1.52	27.9752061844254	1.01075568625542
1.54	27.6894772736228	1.01145265106771
1.56	27.1685234139811	1.01221950435389
1.58	26.3913515107526	1.01303292967789
1.6	25.3404946538147	1.01386100405882
1.62	27.0029694718506	1.01467578225985
1.64	27.260900702612	1.01545839311856
1.66	27.3175118646571	1.01619997071442
1.68	27.148623492933	1.01689852074063
1.7	26.7310963994974	1.01755376181342
1.72	19.3280218570955	1.01812393940661
1.74	20.2733924936296	1.01853620217592
1.76	21.151886767669	1.01870747905583
1.78	21.9590459226191	1.01856613976849
1.8	22.6919572746374	1.01806577606643
1.82	31.84263397899	1.01723764968775
1.84	30.4118148987789	1.01617159164461
1.86	28.6563888843806	1.01498081555558
1.88	26.5797968744034	1.01376487933772
1.9	24.197151555839	1.01258312523602
1.92	30.9572184005915	1.01149326291598
1.94	29.8700486554685	1.01055099504924
1.96	28.498865227097	1.00980133967235
1.98	26.8365270940228	1.00926557816977
2	24.8834775569634	1.00893118030379
2.02	29.4324455433459	1.00878453483126
2.04	29.0072242315056	1.00881693530471
2.06	28.3493220676431	1.00902254938645
2.08	27.4395238375556	1.00939085338161
2.1	26.2617187954068	1.00989888028063
2.12	27.9723020911083	1.01052302891084
2.14	27.6844210198465	1.01124129840029
2.16	27.1619282088147	1.01203216681823
2.18	26.3837659119512	1.01287060780888
2.2	25.3324000805043	1.01372342177854
2.22	26.9976089164261	1.01456176333692
2.24	27.2551653293035	1.01536616646307
2.26	27.3116485867736	1.01612740856085
2.28	27.1428296934634	1.01684331771464
2.3	26.7255259774882	1.01751356591351
2.32	19.324700930085	1.01809645619449
2.34	20.2703795667056	1.01851926839703
2.36	21.1492239561331	1.01869910990918
2.38	21.9567535364238	1.0185645544978
2.4	22.6900383295494	1.01806940739954
2.42	31.8403719700497	1.01724513811758
2.44	30.4099186994768	1.01618177303213
2.46	28.6548335863624	1.01499270590611
2.48	26.5785526089321	1.01377765896707
2.5	24.1961852701994	1.01259612311559
2.52	30.9577683145492	1.01150594850403
2.54	29.8707211763783	1.01056296911135
2.56	28.4996220301321	1.00981232231512
2.58	26.8373320687032	1.00927539381071
2.6	24.8842973042073	1.00893974078288
2.62	29.4331600643217	1.00879182160992
2.64	29.0079586509373	1.00882298284633
2.66	28.3500585753423	1.00902743060044
2.68	27.4402472465313	1.00939466744763
2.7	26.2624162505652	1.00990174275531
2.72	27.9727717647711	1.01052506278386
2.74	27.6848682935627	1.01124262712995
2.76	27.1623491485304	1.01203290933713
2.78	26.3841578434581	1.01287087529332
2.8	25.3327612869345	1.01372331578767
2.82	26.9978126137974	1.01456137422548
2.84	27.2553445439481	1.01536557258306
2.86	27.3118050606046	1.01612667620276
2.88	27.1429654586601	1.01684250167083
2.9	26.7256432109032	1.01751271045636
2.92	19.3247863170683	1.01809559618626
2.94	20.2704486112591	1.01851843046693
2.96	21.1492788382424	1.01869831362323
2.98	21.9567963213653	1.01856381347658
3	22.6900709350833	1.01806873035201


==> figures/plotu_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_kappa0.75_I30.dat <==
t	u-FE	uN-1	uN-2	uN-3	uN-4	s-FE	s-1	s-2	s-3	s-4
0.02	140.837735661877	200.775525073355	140.838011279466	140.837735269253	140.837735568781	0.000166931747359215	0.000237974638472772	0.00016693207404244	0.000166931746893847	0.00016693174724887
0.04	76.6897684236712	168.474727704006	76.6899393761288	76.6897694151702	76.6897684461825	0.000836930087130755	0.00126321711736975	0.000836931749730507	0.000836930086226187	0.000836930086664295
0.06	35.6054219692597	139.192739132952	35.6054216358298	35.6054216055275	35.6054220054653	0.00250259898840999	0.00398578451568449	0.00250260391353753	0.00250259898750438	0.0025025989872143
0.08	12.8746292571347	112.989176266237	12.8746642455508	12.874628820683	12.8746292013813	0.00572685754095676	0.00960739302750648	0.00572686869350296	0.00572685754069543	0.00572685753849936
0.1	2.86795391894988	89.8736468936938	2.86780542673621	2.86795390199651	2.86795393854043	0.0110395200236056	0.0194802646966058	0.0110395411285809	0.0110395200245335	0.0110395200192442
0.12	129.93931973686	69.7793669417763	129.939557844099	129.939319371895	129.939319654819	0.0190002999270766	0.0349307829876856	0.0190003354212516	0.0190002999288386	0.019000299919999
0.14	70.7308069064209	52.6667431824632	70.7309583491778	70.7308078242781	70.730806925599	0.0301415568912039	0.0570871719456528	0.0301416118124365	0.0301415568932144	0.0301415568804622
0.16	32.8274055028224	38.3847032808197	32.8274064497806	32.8274051535576	32.8274055356681	0.044933470896061	0.0867405214077586	0.0449335507175101	0.0449334708973559	0.0449334708806331
0.18	11.8657711799353	26.7648085356011	11.865802716887	11.8657707600467	11.8657711339204	0.0637135776998204	0.124255549743141	0.0637136881513195	0.0637135776989272	0.0637135776786325
0.2	2.64208060844292	17.6070935244456	2.64193107960638	2.64208062293276	2.64208062389848	0.0866230399545635	0.169535524779983	0.0866231865758427	0.0866230399494219	0.0866230399265693
0.22	105.030240661539	10.660740724505	105.030397262421	105.030240382849	105.030240602507	0.113691350830789	0.222036783447131	0.113691538776613	0.113691350818323	0.113691350794956
0.24	57.135625210897	5.73155133173108	57.1357296284139	57.1356259742169	57.1356252243592	0.144831087039271	0.280822900945989	0.144831320912848	0.144831087016196	0.144831086994621
0.26	26.5008637374718	2.54884598639231	26.5008586262257	26.5008634421993	26.5008637638014	0.179852193076427	0.34464613444104	0.179852476799415	0.179852193039351	0.179852193022091
0.28	9.57256714185877	0.859874918579095	9.5725868061763	9.57256676708275	9.57256711474724	0.218444411357762	0.412043732010311	0.218444748100309	0.218444411303224	0.218444411293001
0.3	2.12976982004645	0.416062174066407	2.12964002904019	2.12976986661118	2.12976982899526	0.260159174946263	0.481438115934257	0.260159566891902	0.26015917487081	0.260159174870517
0.32	71.236436106362	0.952378317764204	71.236488564456	71.2364359501666	71.2364360775176	0.304487820118776	0.551232132802012	0.304488268387906	0.30448782001876	0.304487820031652
0.34	38.7158954976183	2.29138314377965	38.715936742017	38.7158960464314	38.7158955062835	0.350875234084282	0.619893100148207	0.350875738693664	0.350875233956505	0.350875233985572
0.36	17.9405524747363	4.20747842828788	17.9405347706565	17.9405522633861	17.940552493112	0.398743477244221	0.686021692208978	0.398744037113053	0.398743477086032	0.398743477133916
0.38	6.47396089454268	6.51622928925444	6.47396372498256	6.4739606044783	6.47396088803855	0.447490508616994	0.748403789249972	0.447491121643253	0.447490508426269	0.44749050849529
0.4	1.43863922652632	9.05603076187946	1.43854974508291	1.43863930471285	1.43863922866041	0.496485126570747	0.80604505642	0.496485789630614	0.496485126345931	0.496485126438046
0.42	38.7155985036513	11.6626159142707	38.7155616131723	38.7155984620579	38.7155985023565	0.545112440967019	0.858189219968519	0.545113149955628	0.545112440706989	0.54511244082392
0.44	21.0115851695147	14.2683280204351	21.0115703651875	21.0115855010275	21.0115851760547	0.592783539669753	0.90432191866792	0.592784289565901	0.59278353937417	0.592783539517037
0.46	9.72264098633548	16.7618876418775	9.7226113435143	9.72264086263852	9.72264099777966	0.638950145933341	0.944162455432681	0.638950930892982	0.638950145602659	0.638950145771961
0.48	3.50305840930247	19.0737304509519	3.5030468630816	3.50305822582433	3.50305841788169	0.683105131805268	0.977646020942707	0.683105945313264	0.683105131440628	0.683105131636339
0.5	0.776979696366244	21.1541722533432	0.776935741032582	0.776979798326422	0.776979693497179	0.724779985123639	1.00489895665978	0.724780820140932	0.724779984726844	0.724779984948407
0.52	16.2047815918216	22.944999262076	16.2047001185462	16.2047816252178	16.2047816068872	0.763562717964169	1.02620944734114	0.76356356703658	0.76356271753759	0.763562717783999
0.54	8.77640308327085	24.4765903217591	8.77635851590718	8.77640325432067	8.77640309001108	0.799100546410872	1.04199585389037	0.799101401787818	0.799100545957561	0.799100546227219
0.56	4.05245863224323	25.7258044367041	4.05242420566853	4.05245857695079	4.05245863927405	0.831104466323561	1.05277453390297	0.831105320077927	0.831104465847197	0.831104466137948
0.58	1.45667465760516	26.7003890806351	1.45665656483581	1.45667457070554	1.45667467175874	0.859347553155366	1.05912868262577	0.859348397336196	0.859347552660104	0.859347552969362
0.6	0.322142595133269	27.4165379575559	0.322133429074322	0.322142701540786	0.32214259038253	0.88366140509269	1.0616793718443	0.883662231907258	0.8836614045831	0.883661404907874
0.62	54.2506522849747	27.8703528805762	54.2504856439878	54.2506524362048	54.2506523325648	0.903996679348044	1.0610596066117	0.903997481171659	0.903996678829132	0.903996679166022
0.64	43.7375016546251	28.1353746756924	43.7373639319275	43.7375017814389	43.7375016939899	0.920437861185784	1.05789199246745	0.920438630513975	0.920437860663084	0.920437861008216
0.66	34.038371754899	28.2209061719708	34.0382579427356	34.0383719013047	34.0383717903008	0.933211437292501	1.05277029209254	0.933212166633423	0.933211436772241	0.933211437121146
0.68	25.3842982305255	28.1573953336376	25.3842083765428	25.3842983892871	25.3842982619718	0.942661817472015	1.04624495417856	0.942662499261381	0.942661816961298	0.942661817308774
0.7	17.9661976815709	27.9749946440595	17.9661366947804	17.9661977781784	17.966197703851	0.949208234616192	1.03881250477122	0.949208861212471	0.949208234123068	0.949208234463118
0.72	44.1402204825928	27.6761368392935	49.3650903334284	44.1402203661439	44.1402204565112	0.953331375755495	1.03090852114084	0.953338132505441	0.953331375288691	0.953331375614726
0.74	34.3640438619722	27.3343656040672	39.798648178898	34.3640438207362	34.364043846497	0.955536232916689	1.02290387792204	0.955570844897398	0.95553623248518	0.955536232790337
0.76	25.6319910427667	26.9537021763305	30.9661601309887	25.6319910632619	25.6319910363093	0.956320878165406	1.01510383629634	0.956432611856466	0.956320877777916	0.956320878055424
0.78	18.1429928121263	26.5552813978188	23.0849121961376	18.1429928116953	18.1429928075059	0.956140133597256	1.00774953517209	0.956417245547538	0.956140133261751	0.956140133505302
0.8	12.0282630236283	26.1569735409162	16.331717100688	12.028262952916	12.0282630146827	0.955372386071131	1.00102141887941	0.955950324062045	0.955372385794327	0.955372385998465
0.82	40.5843201120203	25.7469306134416	36.2288262428156	40.5843199002643	40.5843200578906	0.954333561994106	0.995044113925131	0.955388597334481	0.954333561780883	0.954333561941457
0.84	31.5702674364167	25.3833634974775	29.1601247422943	31.5702673198604	31.5702673989386	0.953274793522397	0.989892363611017	0.955010435165287	0.953274793375343	0.953274793489864
0.86	23.5308591118875	25.0545596022491	22.6557235322857	23.5308590735704	23.5308590887173	0.952387779795497	0.985597614547983	0.955015574581002	0.952387779714652	0.952387779782491
0.88	16.6448344440523	24.7662091114856	16.8681347021985	16.6448344034586	16.6448344276288	0.951801376326481	0.982154919733706	0.95552196591706	0.951801376309293	0.951801376331717
0.9	11.0286402265197	24.5215119652763	11.9203859725047	11.0286401348099	11.0286402101732	0.95157503571356	0.979529860300838	0.956563048809728	0.951575035755012	0.951575035735105
0.92	35.4279007369511	24.2951005929767	35.2399574531145	35.427900618734	35.427900714845	0.951726684576083	0.977665209184621	0.958119607011712	0.951726684668924	0.951726684611444
0.94	27.5531126990919	24.1331013443281	30.6474792014971	27.5531126508242	27.553112686185	0.952241035701794	0.976487182711781	0.960136807325554	0.952241035836905	0.952241035748037
0.96	20.5339147430945	24.0132973728593	26.0921008808776	20.5339147503693	20.5339147377808	0.953080067526994	0.975911123501567	0.962543382167861	0.953080067693893	0.953080067580891
0.98	14.5239424166803	23.9325509856337	21.666030094249	14.5239424101645	14.5239424129575	0.954182606425115	0.975846528949385	0.965259390781099	0.954182606612522	0.954182606483299
1	9.62324261699845	23.8869129605644	17.4676322695597	9.62324255583468	9.62324260973695	0.955458834742978	0.976201367659913	0.968196007820846	0.955458834939339	0.955458834802094
1.02	39.9126088583554	23.8454973546281	32.7394723203562	39.9126089202265	39.9126088841189	0.956823944207207	0.976885630656895	0.971272729982972	0.956823944401289	0.956823944264079
1.04	32.1800419966249	23.8504136974913	30.1385306433505	32.1800420568491	32.1800420187961	0.958207029121325	0.977814164952483	0.974421910208956	0.958207029302765	0.958207029173117
1.06	25.0426671273698	23.8768300479093	27.3598175457871	25.0426672147975	25.0426671485712	0.959560196885652	0.978908809044852	0.977593531008534	0.959560197045494	0.959560196930008
1.08	18.674046507193	23.9202096615413	24.4395237387029	18.674046612611	18.6740465269509	0.960852412560187	0.980099893541606	0.980752479998644	0.960852412691362	0.960852412595343
1.1	13.2158703317423	23.9762504565778	21.426159985042	13.2158703966077	13.2158703457604	0.962055085102693	0.981327170500854	0.983871056808779	0.962055085200345	0.962055085127537
1.12	36.8978045814381	24.0145894074684	19.6531863114213	36.8978046195686	36.8978045983277	0.963157824746023	0.98254021250416	0.986920168231606	0.963157824807654	0.963157824760112
1.14	29.759074415632	24.0785173302072	20.3547833530227	29.7590744558676	29.759074430303	0.964164270898318	0.983698397686026	0.989863715658303	0.964164270923757	0.964164270901857
1.16	23.1655244242801	24.1449299694761	21.0279201077866	23.1655244933988	23.165524439189	0.965089942193748	0.984770545623256	0.992656467924554	0.965089942184992	0.965089942187525
1.18	17.27895084687	24.211370530679	21.6628640816258	17.2789509362044	17.2789508615471	0.965950333695361	0.985734291911503	0.995245839831267	0.965950333656349	0.965950333680666
1.2	12.2315920999699	24.2758373362074	22.2517185379238	12.2315921548941	12.2315921103353	0.966745203876495	0.986575271863586	0.997576243026484	0.966745203812809	0.966745203855018
1.22	39.2666008614831	24.3103731148748	33.2315886890528	39.2666007911201	39.266600847323	0.967479923834083	0.987286146414427	0.999606979029695	0.967479923752459	0.967479923807776
1.24	32.6317258591146	24.3606458020987	30.8206894995156	32.6317257888503	32.6317258460452	0.968167153188231	0.987865566715881	1.00132001067978	0.968167153095989	0.968167153159157
1.26	26.3213807952072	24.4058607156037	28.1560921455685	26.3213807474988	26.3213807854945	0.96883094385844	0.988317113677389	1.0027243634215	0.968830943762878	0.968830943828621
1.28	20.4918219888694	24.4457077609918	25.2844650118587	20.4918219859707	20.4918219843421	0.969498996778826	0.988648265359742	1.00385165402492	0.96949899668671	0.969498996750119
1.3	15.2863970455243	24.48012854553	22.2654251451135	15.286397077653	15.2863970452807	0.970188687237429	0.988869423871918	1.00474559838591	0.970188687154642	0.970188687211423
1.32	34.2161451996544	24.482877595652	30.1770588113051	34.216145119693	34.2161451834149	0.970918616644638	0.988992994299784	1.00546122630812	0.970918616575885	0.97091861662259
1.34	28.4432930870753	24.5010704108426	29.2567950378296	28.443293011416	28.4432930725716	0.971705191674763	0.989032571578997	1.00605938175553	0.971705191623361	0.971705191657547
1.36	22.950277053067	24.5151135040158	28.0491696435237	22.9502770009577	22.9502770421902	0.972561771895115	0.989002232448959	1.00660354345253	0.972561771862883	0.972561771883205
1.38	17.8732879196128	24.5256409096382	26.5594402135104	17.8732879100123	17.8732879138715	0.973490532041969	0.988915948843057	1.00715480992163	0.97349053202924	0.97349053203545
1.4	13.3375724993013	24.5332982235293	24.8024898481729	13.3375725230977	13.3375724978227	0.974471418524673	0.988787121215779	1.00776587023429	0.974471418530462	0.974471418523278
1.42	36.0124194936426	24.5123239401535	17.4975017765044	36.0124194914287	36.0124194950343	0.975482583796527	0.98862819514272	1.00846808667288	0.975482583818772	0.9754825837997
1.44	30.7360543823848	24.5101169545809	18.5751859352781	30.7360543698145	30.7360543822131	0.976504632018986	0.988450392177389	1.00926597581958	0.976504632054833	0.976504632025957
1.46	25.5755721051982	24.5071993712345	19.5830586541345	25.5755720871826	25.5755721042646	0.977526756333435	0.988263531545664	1.01013480518364	0.977526756379518	0.977526756343302
1.48	20.6555857441805	24.5041758670521	20.5139062136559	20.6555857383057	20.6555857442452	0.978542510402394	0.988075942773093	1.01102432057951	0.978542510455097	0.978542510414191
1.5	16.1003045016617	24.5015465018979	21.362160506759	16.1003045256506	16.1003045042237	0.979539597345915	0.987894455571096	1.0118664362773	0.979539597401618	0.979539597358684
1.52	34.8410857663402	24.4733144789186	32.7275437543351	34.8410857963243	34.8410857734298	0.980513963617351	0.987724421909248	1.01259752818429	0.980513963672668	0.980513963630204
1.54	30.425252088709	24.4665791564534	30.9269366250931	30.4252521109542	30.4252520940368	0.981469498971645	0.987569796220646	1.01317120194806	0.981469499023626	0.981469498983811
1.56	25.9963142100697	24.4615208018907	28.8178301712603	25.9963142201705	25.9963142133954	0.982419347078481	0.987433248213821	1.01356752514702	0.982419347124749	0.982419347089338
1.58	21.654612631281	24.4583801685211	26.4345594474558	21.6546126335573	21.6546126333133	0.983379082080221	0.987316308743714	1.01379271682095	0.983379082119048	0.983379082089321
1.6	17.5066729512483	24.4572883360717	23.8241051193027	17.5066729608652	17.5066729535306	0.984355548096846	0.987219537422653	1.01387172809947	0.984355548127169	0.984355548103916
1.62	32.8399934596467	24.4318882904944	19.5238100126095	32.8399934710594	32.8399934620288	0.985356789850542	0.987142670798347	1.0138343978172	0.985356789871933	0.985356789855469
1.64	29.2908300979214	24.428940163887	20.3879611177286	29.2908301096595	29.2908300998278	0.986391235845986	0.987084782067911	1.01370534332866	0.986391235858593	0.98639123584881
1.66	25.6358289162616	24.4283128439261	21.1756008833924	25.6358289231546	25.6358289171109	0.987469039340333	0.987044432558314	1.01349685339371	0.987469039344789	0.987469039341213
1.68	21.9510504350411	24.4299703519423	21.8851618447503	21.9510504334656	21.9510504346556	0.988597243639498	0.987019821577666	1.01320706296468	0.988597243636818	0.988597243638687
1.7	18.3222827275444	24.4338049735688	22.5162320387896	18.3222827211889	18.3222827265363	0.98977151920707	0.987008929572618	1.01282208235975	0.989771519198527	0.989771519204882
1.72	31.5788786721358	24.4132603304293	33.7054667058718	31.5788786695457	31.5788786716828	0.990986254273172	0.987009619533792	1.0123332036075	0.99098625426018	0.990986254269954
1.74	28.7434240951319	24.4149365890679	31.2843328471214	28.7434240962651	28.7434240949867	0.992235493674059	0.987019733401577	1.01174486671843	0.992235493658064	0.99223549367016
1.76	25.7299159475238	24.4185802887967	28.5934095110278	25.7299159501881	25.7299159472196	0.993515538092361	0.987037169009145	1.01107991354472	0.993515538074756	0.993515538088116
1.78	22.5953423633861	24.424068307269	25.6839944125012	22.5953423630041	22.5953423624071	0.99482187915431	0.987059948895547	1.01037623326926	0.994821879136373	0.994821879150017
1.8	19.4082941774329	24.4312375644814	22.6197137214766	19.4082941706854	19.4082941756111	0.996142669417506	0.987086280012496	1.00967745501271	0.996142669400352	0.996142669413421
1.82	30.658337015868	24.413504347691	30.1489892691289	30.6583370111982	30.6583370152392	0.997467421256831	0.987114572687425	1.00903289717205	0.997467421241377	0.997467421253157
1.84	28.4542163692105	24.4174648262977	29.2144003255796	28.4542163674011	28.4542163690887	0.998787870365044	0.987143458348811	1.00849294620731	0.998787870351994	0.998787870361927
1.86	26.0155388708282	24.4228813877096	27.9940459109319	26.0155388727571	26.0155388710198	1.0001001115286	0.987171793662574	1.00810667241192	1.00010011151844	1.00010011152613
1.88	23.3834255305102	24.4296619827152	26.494237021086	23.3834255341362	23.3834255305678	1.00140181068809	0.987198663925405	1.00791769639719	1.00140181068112	1.00140181068631
1.9	20.6113095234682	24.4376860019912	24.730464086702	20.6113095244829	20.611309522896	1.0026862647282	0.98722338570928	1.00795907790841	1.00268626472456	1.00268626472713
1.92	29.68589146764	24.4204201381453	17.441314468966	29.6858914641301	29.6858914670652	1.00394875945082	0.987245477613594	1.00824133571616	1.00394875945049	1.00394875945042
1.94	28.0762992148324	24.4245150681505	18.5101118834075	28.0762992116263	28.0762992146721	1.00518682472269	0.987264638717664	1.00874778723032	1.00518682472556	1.00518682472291
1.96	26.1905557951472	24.4297898838196	19.5123880462576	26.1905557947152	26.1905557954587	1.00640167263669	0.987280722134731	1.00943289697649	1.00640167264257	1.00640167263747
1.98	24.0557261919322	24.4362085201605	20.4406968035384	24.055726195107	24.0557261925232	1.00759576406838	0.987293716001328	1.01022661046283	1.00759576407698	1.00759576406962
2	21.7110619248723	24.4437038817532	21.2891295391741	21.7110619297245	21.7110619253113	1.00876777705741	0.987303731187047	1.011042499413	1.00876777706844	1.00876777705905
2.02	28.643676314103	24.4257923411448	32.6277615246297	28.6436763139761	28.6436763135551	1.00991711842072	0.987310963736558	1.01180033029093	1.00991711843386	1.00991711842266
2.04	27.5993161802914	24.4291690156502	30.8325347066009	27.599316177935	27.5993161799281	1.01104407210186	0.987315670711225	1.01243899838417	1.0110440721168	1.01104407210402
2.06	26.2494318413053	24.4336920659069	28.7304812157995	26.2494318391606	26.2494318413231	1.01215102846775	0.987318145873708	1.01292581984854	1.0121510284842	1.01215102847007
2.08	24.6085759680089	24.4393584134264	26.3554877174453	24.6085759684615	24.6085759684637	1.01324083048797	0.987318706599072	1.01325621088297	1.01324083050564	1.01324083049037
2.1	22.7028551864879	24.446127885426	23.7541047059818	22.7028551903733	22.7028551871959	1.01431301530423	0.987317690387231	1.01344620372946	1.01431301532286	1.01431301530667
2.12	27.5801622669165	24.4275378961329	19.5094408703842	27.5801622709852	27.5801622665975	1.01536686285594	0.987315428143445	1.01351855227145	1.01536686287532	1.01536686285837
2.14	27.0707112384535	24.4302989571982	20.3784076326732	27.0707112388396	27.0707112380763	1.01640165667237	0.987312232132322	1.01349250853401	1.0164016566923	1.01640165667475
2.16	26.2363335668855	24.4342796200952	21.1705832829279	26.236333564969	26.2363335666628	1.01741784227904	0.987308384381904	1.01337657515155	1.01741784229938	1.01741784228136
2.18	25.0806329485535	24.4394826447956	21.8842464175316	25.0806329467223	25.0806329486801	1.01841618709317	0.987304136355811	1.01316649868666	1.0184161871138	1.01841618709541
2.2	23.6178164381701	24.4458698009553	22.518879731077	23.6178164387898	23.6178164387048	1.01939527239459	0.987299717805593	1.01284719179803	1.0193952724154	1.01939527239672
2.22	26.03878194533	24.4269771910407	33.7154639727205	26.0387819540626	26.0387819456371	1.02035253970581	0.987295321607616	1.01240972571673	1.02035253972676	1.02035253970784
2.24	26.3738314173117	24.4295114310716	31.2956713825751	26.3738314235169	26.3738314173491	1.02128472785296	0.987291102222302	1.01185908058393	1.021284727874	1.02128472785489
2.26	26.3850163244391	24.4333351814589	28.6054234814747	26.3850163269688	26.3850163242484	1.02218923474747	0.98728717337156	1.01121919594202	1.02218923476861	1.02218923474928
2.28	26.0587831932588	24.4384439066015	25.6960749892082	26.0587831920982	26.0587831929838	1.02306476916622	0.987283615648821	1.01052943142337	1.02306476918752	1.02306476916794
2.3	25.3894968808321	24.4447911930814	22.6313331298674	25.3894968773299	25.3894968806851	1.02391095599897	0.987280491937041	1.00983509893882	1.02391095602051	1.0239109560006
2.32	16.3552393886954	24.4259045163459	30.1607011282501	16.3552393853204	16.3552393886592	1.02471716103133	0.987277837457888	1.00918727986055	1.0247171610532	1.02471716103287
2.34	17.7786058451155	24.4284818548446	29.2261936687151	17.778605842894	17.7786058451214	1.02545847656045	0.987275662153628	1.00863810024116	1.02545847658274	1.02545847656191
2.36	19.0811018573296	24.4323774705831	28.0055671422789	19.0811018561641	19.0811018573729	1.02609300880663	0.987273951095458	1.00823827004588	1.0260930088294	1.02609300880802
2.38	20.25775212979	24.4375789607188	26.5051999183056	20.2577521295587	20.2577521298653	1.02656475845238	0.987272673755099	1.00803289710877	1.02656475847568	1.0265647584537
2.4	21.305926126519	24.4440327500054	24.7406477759191	21.3059261270856	21.3059261266206	1.0268100152233	0.987271800152919	1.00805634365843	1.02681001524711	1.02681001522455
2.42	-2.85696097446314	24.4252599775371	17.4457590227784	-2.85696096341881	-2.85696097282736	1.02673581626458	0.987271290851509	1.0083202245893	1.02673581628888	1.02673581626578
2.44	-1.55282652655401	24.4279532050213	18.513822418105	-1.55282654538245	-1.55282652789849	1.02621474076214	0.987271098643122	1.00880874155104	1.02621474078687	1.02621474076329
2.46	-0.719615756791818	24.4319621913652	19.5153385955453	-0.71961574620639	-0.719615758083288	1.0250793084178	0.98727116776726	1.00947703581419	1.02507930844285	1.0250793084189
2.48	-0.25970718830812	24.4372709553564	20.4428981417399	-0.259707177251457	-0.259707185012715	1.02312730282734	0.987271441629209	1.01025553604197	1.02312730285262	1.0231273028284
2.5	-0.0577248595791467	24.4438232206351	21.2906214597754	-0.0577248521241087	-0.0577248610527062	1.02013405018927	0.987271877154964	1.01105812387419	1.02013405021471	1.02013405019031
2.52	63.819436552604	24.4251382379946	32.6283406404095	63.819436473799	63.8194365462762	1.01594449599557	0.987272432859718	1.01180472641683	1.01594449602103	1.01594449599658
2.54	51.6830247865327	24.4279074080786	30.8326762231103	51.6830247373103	51.6830247833804	1.01051158847572	0.987273068571261	1.01243427625476	1.01051158850092	1.01051158847669
2.56	40.3748529276171	24.4319799664528	28.7302753661429	40.3748529541127	40.3748529313423	1.00392409987205	0.987273742721806	1.01291402932682	1.00392409989652	1.00392409987295
2.58	30.2083812433329	24.4373399460501	26.3550254867994	30.2083813313285	30.208381252274	0.996392493808489	0.987274418240652	1.01323926862755	0.996392493831664	0.996392493809299
2.6	21.4422994155321	24.4439315226841	23.7534729588726	21.4422994685923	21.4422994214678	0.98820829598177	0.987275075229815	1.0134258424601	0.98820829600313	0.988208295982464
2.62	44.2892886361845	24.4252747435795	19.5083022566094	44.2892886247471	44.2892886352287	0.979725559436305	0.987275697532647	1.01349628895688	0.979725559455498	0.979725559436884
2.64	33.0762985268538	24.4280620467474	20.3771210013132	33.076298591389	33.0762985328881	0.971317050955471	0.987276271157203	1.01346962851446	0.971317050972484	0.971317050955977
2.66	23.4382362335605	24.4321438802118	21.1692188791513	23.4382362661719	23.4382362374986	0.963336562053377	0.987276780477365	1.01335412903523	0.963336562068637	0.963336562053897
2.68	15.55484559246	24.4375055795451	21.8828650162646	15.5548455259325	15.5548455869567	0.956079045108708	0.987277213244435	1.01314530922277	0.956079045123034	0.956079045109372
2.7	9.48968438123776	24.4440926524264	22.5175320588551	9.48968434348171	9.48968437361607	0.949747574132568	0.987277572584083	1.01282786820563	0.949747574147047	0.949747574133527
2.72	42.374344967458	24.4254264566261	33.7135143561048	42.3743449622293	42.3743449650052	0.944475665590519	0.987277863075568	1.01239268247138	0.944475665606342	0.944475665591922
2.74	31.587991862949	24.4282006677447	31.2938630717998	31.5879919290922	31.5879918675722	0.940330630000838	0.987278088857522	1.01184455925017	0.940330630019218	0.940330630002819
2.76	22.3470348197688	24.4322668802049	28.6037831042536	22.3470348524876	22.3470348227921	0.937325056010504	0.987278249662958	1.01120728853051	0.937325056032632	0.937325056013171
2.78	14.8088870239482	24.4376114529454	25.6946199925174	14.8088869611521	14.8088870183291	0.935417218789075	0.987278345794201	1.01052010436337	0.935417218816022	0.935417218792503
2.8	9.0224377111612	24.4441807819969	22.6300724700218	9.02243767950587	9.02243770335467	0.934507049159733	0.98727839019008	1.00982821690517	0.934507049192362	0.934507049163949
2.82	36.0059563365575	24.4254969725358	30.1607194169048	36.0059563096146	36.0059563345481	0.934468682521765	0.987278394660059	1.00918263011652	0.934468682560628	0.934468682526743
2.84	26.8248491534025	24.4282543026031	29.226277190827	26.8248491925638	26.8248491573761	0.935159714050901	0.987278368208478	1.00863541613559	0.935159714096228	0.935159714056566
2.86	18.9682306663627	24.4323048342833	28.0057055203544	18.9682306812232	18.9682306689922	0.936431980325282	0.987278313332051	1.00823725309567	0.936431980376998	0.936431980331517
2.88	12.5648087703169	24.4376352643555	26.5053809528745	12.5648087079551	12.5648087656063	0.938129885172858	0.987278231283841	1.00803323666879	0.938129885230567	0.938129885179513
2.9	7.65256660541383	24.4441922095448	24.7408584361088	7.65256657407165	7.65256659861539	0.940083293612311	0.987278134440847	1.00805773350155	0.940083293675293	0.940083293619208
2.92	41.473534080578	24.4254978922069	17.4459295744415	41.4735340080869	41.4735340762072	0.942143712558763	0.987278032837072	1.00832237594208	0.942143712625903	0.942143712565698
2.94	32.2631423732479	24.4282466192204	18.5140229612213	32.2631423705653	32.2631423747888	0.944192012630112	0.987277932774862	1.00881139257762	0.944192012699898	0.944192012636858
2.96	24.0502735084552	24.4322904082283	19.5155579861099	24.0502735597944	24.0502735145536	0.946146160978191	0.987277833389593	1.00947995775513	0.946146161048807	0.946146160984516
2.98	17.0155248259258	24.4376158533995	20.4431262655962	17.0155248512779	17.0155248301294	0.947952005605651	0.987277732155095	1.01025853642754	0.947952005675119	0.947952005611335
3	11.2770347602875	24.4441694250883	21.2908494752873	11.2770347126078	11.2770347573061	0.949565475925181	0.987277637463042	1.01106104731818	0.94956547599147	0.949565475930032


==> figures/plotu_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_kappa0.75_I30_omega0.0_simple.dat <==
t	u-FE	uN-1	uN-2	uN-3	uN-4	s-FE	s-1	s-2	s-3	s-4
0.02	140.837735661877	200.775525073355	140.838011279466	140.837735269253	140.837735568781	0.000166931747359215	0.000237974638472772	0.00016693207404244	0.000166931746893847	0.00016693174724887
0.04	76.6897684236712	168.474727704006	76.6899393761288	76.6897694151702	76.6897684461825	0.000836930087130755	0.00126321711736975	0.000836931749730507	0.000836930086226187	0.000836930086664295
0.06	35.6054219692597	139.192739132952	35.6054216358298	35.6054216055275	35.6054220054653	0.00250259898840999	0.00398578451568449	0.00250260391353753	0.00250259898750438	0.0025025989872143
0.08	12.8746292571347	112.989176266237	12.8746642455508	12.874628820683	12.8746292013813	0.00572685754095676	0.00960739302750648	0.00572686869350296	0.00572685754069543	0.00572685753849936
0.1	2.86795391894988	89.8736468936938	2.86780542673621	2.86795390199651	2.86795393854043	0.0110395200236056	0.0194802646966058	0.0110395411285809	0.0110395200245335	0.0110395200192442
0.12	129.93931973686	69.7793669417763	129.939557844099	129.939319371895	129.939319654819	0.0190002999270766	0.0349307829876856	0.0190003354212516	0.0190002999288386	0.019000299919999
0.14	70.7308069064209	52.6667431824632	70.7309583491778	70.7308078242781	70.730806925599	0.0301415568912039	0.0570871719456528	0.0301416118124365	0.0301415568932144	0.0301415568804622
0.16	32.8274055028224	38.3847032808197	32.8274064497806	32.8274051535576	32.8274055356681	0.044933470896061	0.0867405214077586	0.0449335507175101	0.0449334708973559	0.0449334708806331
0.18	11.8657711799353	26.7648085356011	11.865802716887	11.8657707600467	11.8657711339204	0.0637135776998204	0.124255549743141	0.0637136881513195	0.0637135776989272	0.0637135776786325
0.2	2.64208060844292	17.6070935244456	2.64193107960638	2.64208062293276	2.64208062389848	0.0866230399545635	0.169535524779983	0.0866231865758427	0.0866230399494219	0.0866230399265693
0.22	105.030240661539	10.660740724505	105.030397262421	105.030240382849	105.030240602507	0.113691350830789	0.222036783447131	0.113691538776613	0.113691350818323	0.113691350794956
0.24	57.135625210897	5.73155133173108	57.1357296284139	57.1356259742169	57.1356252243592	0.144831087039271	0.280822900945989	0.144831320912848	0.144831087016196	0.144831086994621
0.26	26.5008637374718	2.54884598639231	26.5008586262257	26.5008634421993	26.5008637638014	0.179852193076427	0.34464613444104	0.179852476799415	0.179852193039351	0.179852193022091
0.28	9.57256714185877	0.859874918579095	9.5725868061763	9.57256676708275	9.57256711474724	0.218444411357762	0.412043732010311	0.218444748100309	0.218444411303224	0.218444411293001
0.3	2.12976982004645	0.416062174066407	2.12964002904019	2.12976986661118	2.12976982899526	0.260159174946263	0.481438115934257	0.260159566891902	0.26015917487081	0.260159174870517
0.32	71.236436106362	0.952378317764204	71.236488564456	71.2364359501666	71.2364360775176	0.304487820118776	0.551232132802012	0.304488268387906	0.30448782001876	0.304487820031652
0.34	38.7158954976183	2.29138314377965	38.715936742017	38.7158960464314	38.7158955062835	0.350875234084282	0.619893100148207	0.350875738693664	0.350875233956505	0.350875233985572
0.36	17.9405524747363	4.20747842828788	17.9405347706565	17.9405522633861	17.940552493112	0.398743477244221	0.686021692208978	0.398744037113053	0.398743477086032	0.398743477133916
0.38	6.47396089454268	6.51622928925444	6.47396372498256	6.4739606044783	6.47396088803855	0.447490508616994	0.748403789249972	0.447491121643253	0.447490508426269	0.44749050849529
0.4	1.43863922652632	9.05603076187946	1.43854974508291	1.43863930471285	1.43863922866041	0.496485126570747	0.80604505642	0.496485789630614	0.496485126345931	0.496485126438046
0.42	38.7155985036513	11.6626159142707	38.7155616131723	38.7155984620579	38.7155985023565	0.545112440967019	0.858189219968519	0.545113149955628	0.545112440706989	0.54511244082392
0.44	21.0115851695147	14.2683280204351	21.0115703651875	21.0115855010275	21.0115851760547	0.592783539669753	0.90432191866792	0.592784289565901	0.59278353937417	0.592783539517037
0.46	9.72264098633548	16.7618876418775	9.7226113435143	9.72264086263852	9.72264099777966	0.638950145933341	0.944162455432681	0.638950930892982	0.638950145602659	0.638950145771961
0.48	3.50305840930247	19.0737304509519	3.5030468630816	3.50305822582433	3.50305841788169	0.683105131805268	0.977646020942707	0.683105945313264	0.683105131440628	0.683105131636339
0.5	0.776979696366244	21.1541722533432	0.776935741032582	0.776979798326422	0.776979693497179	0.724779985123639	1.00489895665978	0.724780820140932	0.724779984726844	0.724779984948407
0.52	16.2047815918216	22.944999262076	16.2047001185462	16.2047816252178	16.2047816068872	0.763562717964169	1.02620944734114	0.76356356703658	0.76356271753759	0.763562717783999
0.54	8.77640308327085	24.4765903217591	8.77635851590718	8.77640325432067	8.77640309001108	0.799100546410872	1.04199585389037	0.799101401787818	0.799100545957561	0.799100546227219
0.56	4.05245863224323	25.7258044367041	4.05242420566853	4.05245857695079	4.05245863927405	0.831104466323561	1.05277453390297	0.831105320077927	0.831104465847197	0.831104466137948
0.58	1.45667465760516	26.7003890806351	1.45665656483581	1.45667457070554	1.45667467175874	0.859347553155366	1.05912868262577	0.859348397336196	0.859347552660104	0.859347552969362
0.6	0.322142595133269	27.4165379575559	0.322133429074322	0.322142701540786	0.32214259038253	0.88366140509269	1.0616793718443	0.883662231907258	0.8836614045831	0.883661404907874
0.62	54.2506522849747	27.8703528805762	54.2504856439878	54.2506524362048	54.2506523325648	0.903996679348044	1.0610596066117	0.903997481171659	0.903996678829132	0.903996679166022
0.64	43.7375016546251	28.1353746756924	43.7373639319275	43.7375017814389	43.7375016939899	0.920437861185784	1.05789199246745	0.920438630513975	0.920437860663084	0.920437861008216
0.66	34.038371754899	28.2209061719708	34.0382579427356	34.0383719013047	34.0383717903008	0.933211437292501	1.05277029209254	0.933212166633423	0.933211436772241	0.933211437121146
0.68	25.3842982305255	28.1573953336376	25.3842083765428	25.3842983892871	25.3842982619718	0.942661817472015	1.04624495417856	0.942662499261381	0.942661816961298	0.942661817308774
0.7	17.9661976815709	27.9749946440595	17.9661366947804	17.9661977781784	17.966197703851	0.949208234616192	1.03881250477122	0.949208861212471	0.949208234123068	0.949208234463118
0.72	44.1402204825928	27.6761368392935	49.3650903334284	44.1402203661439	44.1402204565112	0.953331375755495	1.03090852114084	0.953338132505441	0.953331375288691	0.953331375614726
0.74	34.3640438619722	27.3343656040672	39.798648178898	34.3640438207362	34.364043846497	0.955536232916689	1.02290387792204	0.955570844897398	0.95553623248518	0.955536232790337
0.76	25.6319910427667	26.9537021763305	30.9661601309887	25.6319910632619	25.6319910363093	0.956320878165406	1.01510383629634	0.956432611856466	0.956320877777916	0.956320878055424
0.78	18.1429928121263	26.5552813978188	23.0849121961376	18.1429928116953	18.1429928075059	0.956140133597256	1.00774953517209	0.956417245547538	0.956140133261751	0.956140133505302
0.8	12.0282630236283	26.1569735409162	16.331717100688	12.028262952916	12.0282630146827	0.955372386071131	1.00102141887941	0.955950324062045	0.955372385794327	0.955372385998465
0.82	40.5843201120203	25.7469306134416	36.2288262428156	40.5843199002643	40.5843200578906	0.954333561994106	0.995044113925131	0.955388597334481	0.954333561780883	0.954333561941457
0.84	31.5702674364167	25.3833634974775	29.1601247422943	31.5702673198604	31.5702673989386	0.953274793522397	0.989892363611017	0.955010435165287	0.953274793375343	0.953274793489864
0.86	23.5308591118875	25.0545596022491	22.6557235322857	23.5308590735704	23.5308590887173	0.952387779795497	0.985597614547983	0.955015574581002	0.952387779714652	0.952387779782491
0.88	16.6448344440523	24.7662091114856	16.8681347021985	16.6448344034586	16.6448344276288	0.951801376326481	0.982154919733706	0.95552196591706	0.951801376309293	0.951801376331717
0.9	11.0286402265197	24.5215119652763	11.9203859725047	11.0286401348099	11.0286402101732	0.95157503571356	0.979529860300838	0.956563048809728	0.951575035755012	0.951575035735105
0.92	35.4279007369511	24.2951005929767	35.2399574531145	35.427900618734	35.427900714845	0.951726684576083	0.977665209184621	0.958119607011712	0.951726684668924	0.951726684611444
0.94	27.5531126990919	24.1331013443281	30.6474792014971	27.5531126508242	27.553112686185	0.952241035701794	0.976487182711781	0.960136807325554	0.952241035836905	0.952241035748037
0.96	20.5339147430945	24.0132973728593	26.0921008808776	20.5339147503693	20.5339147377808	0.953080067526994	0.975911123501567	0.962543382167861	0.953080067693893	0.953080067580891
0.98	14.5239424166803	23.9325509856337	21.666030094249	14.5239424101645	14.5239424129575	0.954182606425115	0.975846528949385	0.965259390781099	0.954182606612522	0.954182606483299
1	9.62324261699845	23.8869129605644	17.4676322695597	9.62324255583468	9.62324260973695	0.955458834742978	0.976201367659913	0.968196007820846	0.955458834939339	0.955458834802094
1.02	39.9126088583554	23.8454973546281	32.7394723203562	39.9126089202265	39.9126088841189	0.956823944207207	0.976885630656895	0.971272729982972	0.956823944401289	0.956823944264079
1.04	32.1800419966249	23.8504136974913	30.1385306433505	32.1800420568491	32.1800420187961	0.958207029121325	0.977814164952483	0.974421910208956	0.958207029302765	0.958207029173117
1.06	25.0426671273698	23.8768300479093	27.3598175457871	25.0426672147975	25.0426671485712	0.959560196885652	0.978908809044852	0.977593531008534	0.959560197045494	0.959560196930008
1.08	18.674046507193	23.9202096615413	24.4395237387029	18.674046612611	18.6740465269509	0.960852412560187	0.980099893541606	0.980752479998644	0.960852412691362	0.960852412595343
1.1	13.2158703317423	23.9762504565778	21.426159985042	13.2158703966077	13.2158703457604	0.962055085102693	0.981327170500854	0.983871056808779	0.962055085200345	0.962055085127537
1.12	36.8978045814381	24.0145894074684	19.6531863114213	36.8978046195686	36.8978045983277	0.963157824746023	0.98254021250416	0.986920168231606	0.963157824807654	0.963157824760112
1.14	29.759074415632	24.0785173302072	20.3547833530227	29.7590744558676	29.759074430303	0.964164270898318	0.983698397686026	0.989863715658303	0.964164270923757	0.964164270901857
1.16	23.1655244242801	24.1449299694761	21.0279201077866	23.1655244933988	23.165524439189	0.965089942193748	0.984770545623256	0.992656467924554	0.965089942184992	0.965089942187525
1.18	17.27895084687	24.211370530679	21.6628640816258	17.2789509362044	17.2789508615471	0.965950333695361	0.985734291911503	0.995245839831267	0.965950333656349	0.965950333680666
1.2	12.2315920999699	24.2758373362074	22.2517185379238	12.2315921548941	12.2315921103353	0.966745203876495	0.986575271863586	0.997576243026484	0.966745203812809	0.966745203855018
1.22	39.2666008614831	24.3103731148748	33.2315886890528	39.2666007911201	39.266600847323	0.967479923834083	0.987286146414427	0.999606979029695	0.967479923752459	0.967479923807776
1.24	32.6317258591146	24.3606458020987	30.8206894995156	32.6317257888503	32.6317258460452	0.968167153188231	0.987865566715881	1.00132001067978	0.968167153095989	0.968167153159157
1.26	26.3213807952072	24.4058607156037	28.1560921455685	26.3213807474988	26.3213807854945	0.96883094385844	0.988317113677389	1.0027243634215	0.968830943762878	0.968830943828621
1.28	20.4918219888694	24.4457077609918	25.2844650118587	20.4918219859707	20.4918219843421	0.969498996778826	0.988648265359742	1.00385165402492	0.96949899668671	0.969498996750119
1.3	15.2863970455243	24.48012854553	22.2654251451135	15.286397077653	15.2863970452807	0.970188687237429	0.988869423871918	1.00474559838591	0.970188687154642	0.970188687211423
1.32	34.2161451996544	24.482877595652	30.1770588113051	34.216145119693	34.2161451834149	0.970918616644638	0.988992994299784	1.00546122630812	0.970918616575885	0.97091861662259
1.34	28.4432930870753	24.5010704108426	29.2567950378296	28.443293011416	28.4432930725716	0.971705191674763	0.989032571578997	1.00605938175553	0.971705191623361	0.971705191657547
1.36	22.950277053067	24.5151135040158	28.0491696435237	22.9502770009577	22.9502770421902	0.972561771895115	0.989002232448959	1.00660354345253	0.972561771862883	0.972561771883205
1.38	17.8732879196128	24.5256409096382	26.5594402135104	17.8732879100123	17.8732879138715	0.973490532041969	0.988915948843057	1.00715480992163	0.97349053202924	0.97349053203545
1.4	13.3375724993013	24.5332982235293	24.8024898481729	13.3375725230977	13.3375724978227	0.974471418524673	0.988787121215779	1.00776587023429	0.974471418530462	0.974471418523278
1.42	36.0124194936426	24.5123239401535	17.4975017765044	36.0124194914287	36.0124194950343	0.975482583796527	0.98862819514272	1.00846808667288	0.975482583818772	0.9754825837997
1.44	30.7360543823848	24.5101169545809	18.5751859352781	30.7360543698145	30.7360543822131	0.976504632018986	0.988450392177389	1.00926597581958	0.976504632054833	0.976504632025957
1.46	25.5755721051982	24.5071993712345	19.5830586541345	25.5755720871826	25.5755721042646	0.977526756333435	0.988263531545664	1.01013480518364	0.977526756379518	0.977526756343302
1.48	20.6555857441805	24.5041758670521	20.5139062136559	20.6555857383057	20.6555857442452	0.978542510402394	0.988075942773093	1.01102432057951	0.978542510455097	0.978542510414191
1.5	16.1003045016617	24.5015465018979	21.362160506759	16.1003045256506	16.1003045042237	0.979539597345915	0.987894455571096	1.0118664362773	0.979539597401618	0.979539597358684
1.52	34.8410857663402	24.4733144789186	32.7275437543351	34.8410857963243	34.8410857734298	0.980513963617351	0.987724421909248	1.01259752818429	0.980513963672668	0.980513963630204
1.54	30.425252088709	24.4665791564534	30.9269366250931	30.4252521109542	30.4252520940368	0.981469498971645	0.987569796220646	1.01317120194806	0.981469499023626	0.981469498983811
1.56	25.9963142100697	24.4615208018907	28.8178301712603	25.9963142201705	25.9963142133954	0.982419347078481	0.987433248213821	1.01356752514702	0.982419347124749	0.982419347089338
1.58	21.654612631281	24.4583801685211	26.4345594474558	21.6546126335573	21.6546126333133	0.983379082080221	0.987316308743714	1.01379271682095	0.983379082119048	0.983379082089321
1.6	17.5066729512483	24.4572883360717	23.8241051193027	17.5066729608652	17.5066729535306	0.984355548096846	0.987219537422653	1.01387172809947	0.984355548127169	0.984355548103916
1.62	32.8399934596467	24.4318882904944	19.5238100126095	32.8399934710594	32.8399934620288	0.985356789850542	0.987142670798347	1.0138343978172	0.985356789871933	0.985356789855469
1.64	29.2908300979214	24.428940163887	20.3879611177286	29.2908301096595	29.2908300998278	0.986391235845986	0.987084782067911	1.01370534332866	0.986391235858593	0.98639123584881
1.66	25.6358289162616	24.4283128439261	21.1756008833924	25.6358289231546	25.6358289171109	0.987469039340333	0.987044432558314	1.01349685339371	0.987469039344789	0.987469039341213
1.68	21.9510504350411	24.4299703519423	21.8851618447503	21.9510504334656	21.9510504346556	0.988597243639498	0.987019821577666	1.01320706296468	0.988597243636818	0.988597243638687
1.7	18.3222827275444	24.4338049735688	22.5162320387896	18.3222827211889	18.3222827265363	0.98977151920707	0.987008929572618	1.01282208235975	0.989771519198527	0.989771519204882
1.72	31.5788786721358	24.4132603304293	33.7054667058718	31.5788786695457	31.5788786716828	0.990986254273172	0.987009619533792	1.0123332036075	0.99098625426018	0.990986254269954
1.74	28.7434240951319	24.4149365890679	31.2843328471214	28.7434240962651	28.7434240949867	0.992235493674059	0.987019733401577	1.01174486671843	0.992235493658064	0.99223549367016
1.76	25.7299159475238	24.4185802887967	28.5934095110278	25.7299159501881	25.7299159472196	0.993515538092361	0.987037169009145	1.01107991354472	0.993515538074756	0.993515538088116
1.78	22.5953423633861	24.424068307269	25.6839944125012	22.5953423630041	22.5953423624071	0.99482187915431	0.987059948895547	1.01037623326926	0.994821879136373	0.994821879150017
1.8	19.4082941774329	24.4312375644814	22.6197137214766	19.4082941706854	19.4082941756111	0.996142669417506	0.987086280012496	1.00967745501271	0.996142669400352	0.996142669413421
1.82	30.658337015868	24.413504347691	30.1489892691289	30.6583370111982	30.6583370152392	0.997467421256831	0.987114572687425	1.00903289717205	0.997467421241377	0.997467421253157
1.84	28.4542163692105	24.4174648262977	29.2144003255796	28.4542163674011	28.4542163690887	0.998787870365044	0.987143458348811	1.00849294620731	0.998787870351994	0.998787870361927
1.86	26.0155388708282	24.4228813877096	27.9940459109319	26.0155388727571	26.0155388710198	1.0001001115286	0.987171793662574	1.00810667241192	1.00010011151844	1.00010011152613
1.88	23.3834255305102	24.4296619827152	26.494237021086	23.3834255341362	23.3834255305678	1.00140181068809	0.987198663925405	1.00791769639719	1.00140181068112	1.00140181068631
1.9	20.6113095234682	24.4376860019912	24.730464086702	20.6113095244829	20.611309522896	1.0026862647282	0.98722338570928	1.00795907790841	1.00268626472456	1.00268626472713
1.92	29.68589146764	24.4204201381453	17.441314468966	29.6858914641301	29.6858914670652	1.00394875945082	0.987245477613594	1.00824133571616	1.00394875945049	1.00394875945042
1.94	28.0762992148324	24.4245150681505	18.5101118834075	28.0762992116263	28.0762992146721	1.00518682472269	0.987264638717664	1.00874778723032	1.00518682472556	1.00518682472291
1.96	26.1905557951472	24.4297898838196	19.5123880462576	26.1905557947152	26.1905557954587	1.00640167263669	0.987280722134731	1.00943289697649	1.00640167264257	1.00640167263747
1.98	24.0557261919322	24.4362085201605	20.4406968035384	24.055726195107	24.0557261925232	1.00759576406838	0.987293716001328	1.01022661046283	1.00759576407698	1.00759576406962
2	21.7110619248723	24.4437038817532	21.2891295391741	21.7110619297245	21.7110619253113	1.00876777705741	0.987303731187047	1.011042499413	1.00876777706844	1.00876777705905
2.02	28.643676314103	24.4257923411448	32.6277615246297	28.6436763139761	28.6436763135551	1.00991711842072	0.987310963736558	1.01180033029093	1.00991711843386	1.00991711842266
2.04	27.5993161802914	24.4291690156502	30.8325347066009	27.599316177935	27.5993161799281	1.01104407210186	0.987315670711225	1.01243899838417	1.0110440721168	1.01104407210402
2.06	26.2494318413053	24.4336920659069	28.7304812157995	26.2494318391606	26.2494318413231	1.01215102846775	0.987318145873708	1.01292581984854	1.0121510284842	1.01215102847007
2.08	24.6085759680089	24.4393584134264	26.3554877174453	24.6085759684615	24.6085759684637	1.01324083048797	0.987318706599072	1.01325621088297	1.01324083050564	1.01324083049037
2.1	22.7028551864879	24.446127885426	23.7541047059818	22.7028551903733	22.7028551871959	1.01431301530423	0.987317690387231	1.01344620372946	1.01431301532286	1.01431301530667
2.12	-2.32145027986286	24.4275378961329	19.5094408703842	-2.32145027017968	-2.32145027869317	1.01533142115839	0.987315428143445	1.01351855227145	1.01533142117777	1.01533142116082
2.14	-1.26442947245032	24.4302989571982	20.3784076326732	-1.26442948686046	-1.26442947424287	1.01620967986984	0.987312232132322	1.01349250853401	1.01620967988979	1.01620967987224
2.16	-0.58721223325517	24.4342796200952	21.1705832829279	-0.587212225811553	-0.587212234636883	1.01679983031703	0.987308384381904	1.01337657515155	1.01679983033739	1.01679983031937
2.18	-0.212402465214135	24.4394826447956	21.8842464175316	-0.212402457915965	-0.21240246149789	1.01689572452775	0.987304136355811	1.01316649868666	1.01689572454839	1.01689572453
2.2	-0.047337412543856	24.4458698009553	22.518879731077	-0.0473374008206137	-0.0473374142949216	1.01624670901434	0.987299717805593	1.01284719179803	1.01624670903522	1.01624670901652
2.22	57.3773077246059	24.4269771910407	33.7154639727205	57.3773076896482	57.3773077224715	1.01464581801193	0.987295321607616	1.01240972571673	1.01464581803298	1.01464581801401
2.24	47.9111985613202	24.4295114310716	31.2956713825751	47.911198513973	47.9111985579605	1.01197277819559	0.987291102222302	1.01185908058393	1.01197277821672	1.01197277819758
2.26	38.8073748423541	24.4333351814589	28.6054234814747	38.8073748155199	38.8073748411065	1.00822804580519	0.98728717337156	1.01121919594202	1.00822804582615	1.00822804580708
2.28	30.3220762913799	24.4384439066015	25.6960749892082	30.3220763198711	30.3220762950595	1.00352848893766	0.987283615648821	1.01052943142337	1.00352848895804	1.0035284889394
2.3	22.6911192658692	24.4447911930814	22.6313331298674	22.6911193390473	22.6911192732878	0.998077131518579	0.987280491937041	1.00983509893882	0.998077131537916	0.998077131520159
2.32	40.51331625941	24.4259045163459	30.1607011282501	40.5133161960079	40.5133162530953	0.992146825229265	0.987277837457888	1.00918727986055	0.992146825247006	0.99214682523066
2.34	31.5904026833092	24.4284818548446	29.2261936687151	31.5904026857685	31.5904026832339	0.986041720982363	0.987275662153628	1.00863810024116	0.986041720997964	0.986041720983558
2.36	23.5958213077066	24.4323774705831	28.0055671422789	23.5958213626919	23.5958213125218	0.980062356197181	0.987273951095458	1.00823827004588	0.980062356210183	0.980062356198171
2.38	16.7226459232479	24.4375789607188	26.5051999183056	16.7226459535936	16.7226459265105	0.974468633092154	0.987272673755099	1.00803289710877	0.974468633102283	0.974468633092956
2.4	11.0996113450064	24.4440327500054	24.7406477759191	11.0996113026581	11.0996113413991	0.969448303480498	0.987271800152919	1.00805634365843	0.969448303487675	0.969448303481142
2.42	39.0187759171166	24.4252599775371	17.4457590227784	39.0187758837485	39.0187759122983	0.965133129981236	0.987271290851509	1.0083202245893	0.965133129985545	0.965133129981765
2.44	30.3672328132898	24.4279532050213	18.513822418105	30.367232838882	30.3672328142036	0.961600110457886	0.987271098643122	1.00880874155104	0.961600110459541	0.961600110458344
2.46	22.6444602829412	24.4319621913652	19.5153385955453	22.6444603533944	22.644460288297	0.95888020117152	0.98727116776726	1.00947703581419	0.958880201170907	0.958880201171957
2.48	16.0248731716511	24.4372709553564	20.4428981417399	16.0248732123513	16.0248731753333	0.956957912384565	0.987271441629209	1.01025553604197	0.956957912382285	0.956957912385029
2.5	10.6225528317562	24.4438232206351	21.2906214597754	10.6225527986572	10.6225528287208	0.955766909740831	0.987271877154964	1.01105812387419	0.955766909737696	0.955766909741381
2.52	39.4700206031834	24.4251382379946	32.6283406404095	39.4700205332393	39.4700205968483	0.955224094178129	0.987272432859718	1.01180472641683	0.95522409417505	0.955224094178814
2.54	31.801124986907	24.4279074080786	30.8326762231103	31.8011249428632	31.8011249829963	0.955240459115168	0.987273068571261	1.01243427625476	0.955240459113005	0.955240459116025
2.56	24.7319686587234	24.4319799664528	28.7302753661429	24.7319686667717	24.7319686594586	0.95573274566691	0.987273742721806	1.01291402932682	0.955732745666343	0.955732745667954
2.58	18.4316340020543	24.4373399460501	26.3550254867994	18.4316340497286	18.4316340064138	0.956620823481703	0.987274418240652	1.01323926862755	0.956620823483195	0.956620823482924
2.6	13.0374760181593	24.4439315226841	23.7534729588726	13.0374760437882	13.0374760212046	0.957817331653868	0.987275075229815	1.0134258424601	0.95781733165769	0.957817331655242
2.62	36.998999126597	24.4252747435795	19.5083022566094	36.9989990937934	36.9989991238567	0.959247864915023	0.987275697532647	1.01349628895688	0.959247864921264	0.959247864916514
2.64	30.7192418235284	24.4280620467474	20.3771210013132	30.7192417871163	30.7192418202368	0.960851768595097	0.987276271157203	1.01346962851446	0.960851768603669	0.960851768596665
2.66	24.7597677520147	24.4321438802118	21.1692188791513	24.759767732952	24.7597677502972	0.962584570032408	0.987276780477365	1.01335412903523	0.962584570043029	0.962584570034001
2.68	19.2637300889179	24.4375055795451	21.8828650162646	19.2637301078638	19.2637300905451	0.964409821708128	0.987277213244435	1.01314530922277	0.964409821720349	0.96440982170969
2.7	14.3625803019915	24.4440926524264	22.5175320588551	14.3625803494475	14.3625803062282	0.966285729223153	0.987277572584083	1.01282786820563	0.966285729236442	0.96628572922463
2.72	35.1768500844273	24.4254264566261	33.7135143561048	35.1768500809286	35.1768500849718	0.968179922138276	0.987277863075568	1.01239268247138	0.968179922152087	0.96817992213962
2.74	29.9954453915384	24.4282006677447	31.2938630717998	29.9954453782363	29.9954453905838	0.970068870566693	0.987278088857522	1.01184455925017	0.970068870580523	0.970068870567868
2.76	24.9398840046437	24.4322668802049	28.6037831042536	24.9398839865214	24.939884003011	0.971939628593368	0.987278249662958	1.01120728853051	0.971939628606774	0.971939628594349
2.78	20.1288519635685	24.4376114529454	25.6946199925174	20.1288519578359	20.1288519630016	0.973782871080405	0.987278345794201	1.01052010436337	0.973782871093007	0.973782871081183
2.8	15.6808804953484	24.4441807819969	22.6300724700218	15.6808805191548	15.6808804973235	0.975581428228694	0.98727839019008	1.00982821690517	0.975581428240186	0.975581428229265
2.82	34.1264546629325	24.4254969725358	30.1607194169048	34.1264546690038	34.1264546642801	0.977323842924616	0.987278394660059	1.00918263011652	0.977323842934778	0.977323842924989
2.84	29.8005641364188	24.4282543026031	29.226277190827	29.8005641378706	29.8005641367078	0.979004536338101	0.987278368208478	1.00863541613559	0.979004536346809	0.979004536338295
2.86	25.4634501988222	24.4323048342833	28.0057055203544	25.4634501914343	25.4634501978407	0.980625961040807	0.987278313332051	1.00823725309567	0.980625961048025	0.980625961040849
2.88	21.2123537114809	24.4376352643555	26.5053809528745	21.2123536994837	21.2123537099247	0.982192875908209	0.987278231283841	1.00803323666879	0.982192875913967	0.982192875908133
2.9	17.1509185554351	24.4441922095448	24.7408584361088	17.1509185535925	17.1509185547963	0.983702282066039	0.987278134440847	1.00805773350155	0.983702282070401	0.983702282065875
2.92	32.9931572000718	24.4254978922069	17.4459295744415	32.9931572087471	32.9931572015279	0.985154799789229	0.987278032837072	1.00832237594208	0.985154799792284	0.985154799789007
2.94	29.4369698648296	24.4282466192204	18.5140229612213	29.4369698744041	29.436969865961	0.986554678694501	0.987277932774862	1.00881139257762	0.986554678696356	0.986554678694249
2.96	25.7714196800269	24.4322904082283	19.5155579861099	25.7714196852422	25.7714196802391	0.987911612934465	0.987277833389593	1.00947995775513	0.987911612935253	0.987911612934207
2.98	22.0731245259857	24.4376158533995	20.4431262655962	22.0731245231195	22.0731245250864	0.98923583315515	0.987277732155095	1.01025853642754	0.989235833155033	0.989235833154909
3	18.4286429698485	24.4441694250883	21.2908494752873	18.4286429625309	18.4286429684379	0.990529366048827	0.987277637463042	1.01106104731818	0.990529366047983	0.990529366048621


==> figures/plotu_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_kappa0.75_I30_omega0.2.dat <==
t	u-FE	uN-1	uN-2	uN-3	uN-4	s-FE	s-1	s-2	s-3	s-4
0.02	140.837735661877	200.775525073355	140.838011279466	140.837735269253	140.837735568781	0.000166931747359215	0.000237974638472772	0.00016693207404244	0.000166931746893847	0.00016693174724887
0.04	76.6897684236712	168.474727704006	76.6899393761288	76.6897694151702	76.6897684461825	0.000836930087130755	0.00126321711736975	0.000836931749730507	0.000836930086226187	0.000836930086664295
0.06	35.6054219692597	139.192739132952	35.6054216358298	35.6054216055275	35.6054220054653	0.00250259898840999	0.00398578451568449	0.00250260391353753	0.00250259898750438	0.0025025989872143
0.08	12.8746292571347	112.989176266237	12.8746642455508	12.874628820683	12.8746292013813	0.00572685754095676	0.00960739302750648	0.00572686869350296	0.00572685754069543	0.00572685753849936
0.1	2.86795391894988	89.8736468936938	2.86780542673621	2.86795390199651	2.86795393854043	0.0110395200236056	0.0194802646966058	0.0110395411285809	0.0110395200245335	0.0110395200192442
0.12	129.93931973686	69.7793669417763	129.939557844099	129.939319371895	129.939319654819	0.0190002999270766	0.0349307829876856	0.0190003354212516	0.0190002999288386	0.019000299919999
0.14	70.7308069064209	52.6667431824632	70.7309583491778	70.7308078242781	70.730806925599	0.0301415568912039	0.0570871719456528	0.0301416118124365	0.0301415568932144	0.0301415568804622
0.16	32.8274055028224	38.3847032808197	32.8274064497806	32.8274051535576	32.8274055356681	0.044933470896061	0.0867405214077586	0.0449335507175101	0.0449334708973559	0.0449334708806331
0.18	11.8657711799353	26.7648085356011	11.865802716887	11.8657707600467	11.8657711339204	0.0637135776998204	0.124255549743141	0.0637136881513195	0.0637135776989272	0.0637135776786325
0.2	2.64208060844292	17.6070935244456	2.64193107960638	2.64208062293276	2.64208062389848	0.0866230399545635	0.169535524779983	0.0866231865758427	0.0866230399494219	0.0866230399265693
0.22	105.030240661539	10.660740724505	105.030397262421	105.030240382849	105.030240602507	0.113691350830789	0.222036783447131	0.113691538776613	0.113691350818323	0.113691350794956
0.24	57.135625210897	5.73155133173108	57.1357296284139	57.1356259742169	57.1356252243592	0.144831087039271	0.280822900945989	0.144831320912848	0.144831087016196	0.144831086994621
0.26	26.5008637374718	2.54884598639231	26.5008586262257	26.5008634421993	26.5008637638014	0.179852193076427	0.34464613444104	0.179852476799415	0.179852193039351	0.179852193022091
0.28	9.57256714185877	0.859874918579095	9.5725868061763	9.57256676708275	9.57256711474724	0.218444411357762	0.412043732010311	0.218444748100309	0.218444411303224	0.218444411293001
0.3	2.12976982004645	0.416062174066407	2.12964002904019	2.12976986661118	2.12976982899526	0.260159174946263	0.481438115934257	0.260159566891902	0.26015917487081	0.260159174870517
0.32	71.236436106362	0.952378317764204	71.236488564456	71.2364359501666	71.2364360775176	0.304487820118776	0.551232132802012	0.304488268387906	0.30448782001876	0.304487820031652
0.34	38.7158954976183	2.29138314377965	38.715936742017	38.7158960464314	38.7158955062835	0.350875234084282	0.619893100148207	0.350875738693664	0.350875233956505	0.350875233985572
0.36	17.9405524747363	4.20747842828788	17.9405347706565	17.9405522633861	17.940552493112	0.398743477244221	0.686021692208978	0.398744037113053	0.398743477086032	0.398743477133916
0.38	6.47396089454268	6.51622928925444	6.47396372498256	6.4739606044783	6.47396088803855	0.447490508616994	0.748403789249972	0.447491121643253	0.447490508426269	0.44749050849529
0.4	1.43863922652632	9.05603076187946	1.43854974508291	1.43863930471285	1.43863922866041	0.496485126570747	0.80604505642	0.496485789630614	0.496485126345931	0.496485126438046
0.42	38.7155985036513	11.6626159142707	38.7155616131723	38.7155984620579	38.7155985023565	0.545112440967019	0.858189219968519	0.545113149955628	0.545112440706989	0.54511244082392
0.44	21.0115851695147	14.2683280204351	21.0115703651875	21.0115855010275	21.0115851760547	0.592783539669753	0.90432191866792	0.592784289565901	0.59278353937417	0.592783539517037
0.46	9.72264098633548	16.7618876418775	9.7226113435143	9.72264086263852	9.72264099777966	0.638950145933341	0.944162455432681	0.638950930892982	0.638950145602659	0.638950145771961
0.48	3.50305840930247	19.0737304509519	3.5030468630816	3.50305822582433	3.50305841788169	0.683105131805268	0.977646020942707	0.683105945313264	0.683105131440628	0.683105131636339
0.5	0.776979696366244	21.1541722533432	0.776935741032582	0.776979798326422	0.776979693497179	0.724779985123639	1.00489895665978	0.724780820140932	0.724779984726844	0.724779984948407
0.52	16.2047815918216	22.944999262076	16.2047001185462	16.2047816252178	16.2047816068872	0.763562717964169	1.02620944734114	0.76356356703658	0.76356271753759	0.763562717783999
0.54	8.77640308327085	24.4765903217591	8.77635851590718	8.77640325432067	8.77640309001108	0.799100546410872	1.04199585389037	0.799101401787818	0.799100545957561	0.799100546227219
0.56	4.05245863224323	25.7258044367041	4.05242420566853	4.05245857695079	4.05245863927405	0.831104466323561	1.05277453390297	0.831105320077927	0.831104465847197	0.831104466137948
0.58	1.45667465760516	26.7003890806351	1.45665656483581	1.45667457070554	1.45667467175874	0.859347553155366	1.05912868262577	0.859348397336196	0.859347552660104	0.859347552969362
0.6	0.322142595133269	27.4165379575559	0.322133429074322	0.322142701540786	0.32214259038253	0.88366140509269	1.0616793718443	0.883662231907258	0.8836614045831	0.883661404907874
0.62	54.2506522849747	27.8703528805762	58.9116367188133	54.2506524362048	54.2506523325648	0.903996679348044	1.0610596066117	0.904003005927435	0.903996678829132	0.903996679166022
0.64	43.7375016546251	28.1353746756924	48.9190224364356	43.7375017814389	43.7375016939899	0.920437861185784	1.05789199246745	0.920469462794983	0.920437860663084	0.920437861008216
0.66	34.038371754899	28.2209061719708	39.4353008654694	34.0383719013047	34.0383717903008	0.933211437292501	1.05277029209254	0.93331399576221	0.933211436772241	0.933211437121146
0.68	25.3842982305255	28.1573953336376	30.6858566451852	25.3842983892871	25.3842982619718	0.942661817472015	1.04624495417856	0.942918717131499	0.942661816961298	0.942661817308774
0.7	17.9661976815709	27.9749946440595	22.8801771722473	17.9661977781784	17.966197703851	0.949208234616192	1.03881250477122	0.949749964672135	0.949208234123068	0.949208234463118
0.72	44.1402204825928	27.6761368392935	40.9249929595499	44.1402203661439	44.1402204565112	0.953331375755495	1.03090852114084	0.954331537497487	0.953331375288691	0.953331375614726
0.74	34.3640438619722	27.3343656040672	32.9802888322785	34.3640438207362	34.364043846497	0.955536232916689	1.02290387792204	0.957200719164929	0.95553623248518	0.955536232790337
0.76	25.6319910427667	26.9537021763305	25.6518652236012	25.6319910632619	25.6319910363093	0.956320878165406	1.01510383629634	0.958871332394276	0.956320877777916	0.956320878055424
0.78	18.1429928121263	26.5552813978188	19.1173552233532	18.1429928116953	18.1429928075059	0.956140133597256	1.00774953517209	0.959796912912322	0.956140133261751	0.956140133505302
0.8	12.0282630236283	26.1569735409162	13.5212460546837	12.028262952916	12.0282630146827	0.955372386071131	1.00102141887941	0.960340216155296	0.955372385794327	0.955372385998465
0.82	40.5843201120203	25.7469306134416	37.0217743162516	40.5843199002643	40.5843200578906	0.954333561994106	0.995044113925131	0.960785342853294	0.954333561780883	0.954333561941457
0.84	31.5702674364167	25.3833634974775	31.4846225073418	31.5702673198604	31.5702673989386	0.953274793522397	0.989892363611017	0.961341193231354	0.953274793375343	0.953274793489864
0.86	23.5308591118875	25.0545596022491	26.1123018810586	23.5308590735704	23.5308590887173	0.952387779795497	0.985597614547983	0.962153206703163	0.952387779714652	0.952387779782491
0.88	16.6448344440523	24.7662091114856	21.0253669462123	16.6448344034586	16.6448344276288	0.951801376326481	0.982154919733706	0.963308363555598	0.951801376309293	0.951801376331717
0.9	11.0286402265197	24.5215119652763	16.3430708887937	11.0286401348099	11.0286402101732	0.95157503571356	0.979529860300838	0.964836019682172	0.951575035755012	0.951575035735105
0.92	39.4395845260155	24.2951005929767	33.0998337320821	39.4395844240335	39.4395845082896	0.951731439533137	0.977665209184621	0.96673115960345	0.951731439625998	0.951731439568503
0.94	31.7641302316515	24.1331013443281	31.1854726484453	31.7641301592985	31.7641302187366	0.952267277211607	0.976487182711781	0.968966865331948	0.952267277346777	0.952267277257875
0.96	24.6940255402533	24.0132973728593	29.0839682810337	24.6940255235161	24.6940255341	0.953165816278971	0.975911123501567	0.971508474532759	0.95316581644595	0.953165816332931
0.98	18.3967943313512	23.9325509856337	26.8037372034937	18.3967943576615	18.3967943306712	0.954396110591406	0.975846528949385	0.97431998841535	0.954396110778882	0.954396110649727
1	13.0082979803677	23.8869129605644	24.3634362122171	13.0082979882196	13.0082979799819	0.955905037864805	0.976201367659913	0.977364572580234	0.955905038061247	0.955905037924182
1.02	36.1478728565382	23.8454973546281	18.0866880309338	36.1478729394779	36.1478728837875	0.957639164263095	0.976885630656895	0.980596096002861	0.957639164457434	0.957639164320431
1.04	30.0059495904048	23.8504136974913	18.8930652161592	30.0059496491466	30.0059496122451	0.959547894580453	0.977814164952483	0.983954700695046	0.959547894762689	0.959547894633012
1.06	24.1802109216657	23.8768300479093	19.6876849329948	24.1802109774654	24.1802109403051	0.961588173291818	0.978908809044852	0.987364163604884	0.961588173453538	0.961588173337362
1.08	18.8096272752939	23.9202096615413	20.4561375722786	18.8096273498386	18.8096272927556	0.963718783170499	0.980099893541606	0.990734223876457	0.963718783305272	0.963718783207388
1.1	14.0218540058899	23.9762504565778	21.1859386607029	14.0218540920228	14.0218540219036	0.965889365958511	0.981327170500854	0.993966408408276	0.965889366062154	0.965889365985751
1.12	35.040589930005	24.0145894074684	21.8403725232489	35.0405899656166	35.0405899410961	0.968057482313057	0.98254021250416	0.996961798636649	0.968057482383699	0.968057482330304
1.14	29.8837585206521	24.0785173302072	22.458151831502	29.8837585389895	29.8837585285236	0.970189808305396	0.983698397686026	0.999629091457275	0.970189808343368	0.970189808312913
1.16	24.8505760953564	24.1449299694761	23.013518357832	24.850576101694	24.8505761009093	0.972265179860579	0.984770545623256	1.0018916000592	0.972265179868135	0.972265179859155
1.18	20.0594338710848	24.211370530679	23.503091235159	20.0594338831725	20.0594338761814	0.97426838981828	0.985734291911503	1.00369237176266	0.974268389799216	0.974268389809122
1.2	15.6286844980587	24.2758373362074	23.925569855311	15.6286845338469	15.6286845043318	0.976179026859046	0.986575271863586	1.00499707968836	0.976179026818305	0.976179026843667
1.22	34.4213503339529	24.3103731148748	35.4240753502484	34.4213503052766	34.4213503258008	0.977985378693775	0.987286146414427	1.00580794132175	0.97798537863698	0.977985378673864
1.24	30.0617874111366	24.3606458020987	33.2550853127542	30.0617873809417	30.06178740292	0.97968444034947	0.987865566715881	1.00616583125668	0.979684440282476	0.979684440326764
1.26	25.6891693159726	24.4058607156037	30.8014690444292	25.6891692802352	25.6891693075582	0.981283731530425	0.988317113677389	1.00614879329767	0.98128373145889	0.981283731506592
1.28	21.4019946618967	24.4457077609918	28.1002015486914	21.40199462504	21.4019946540269	0.982794980474694	0.988648265359742	1.00586202627116	0.982794980403704	0.982794980451232
1.3	17.3052005687579	24.48012854553	25.2002463215277	17.3052005457527	17.3052005629367	0.984223345157117	0.988869423871918	1.00542260322642	0.984223345090914	0.984223345135281
1.32	33.8612924150661	24.482877595652	19.5720061588506	33.8612924055516	33.8612924116652	0.985578936602906	0.988992994299784	1.00493867214484	0.985578936544717	0.98557893658366
1.34	30.7334870388865	24.5010704108426	20.2714301319572	30.7334870339889	30.7334870361545	0.986877113233945	0.989032571578997	1.00449531450431	0.986877113185937	0.986877113217952
1.36	27.4390248246966	24.5151135040158	20.9284227461756	27.4390248220087	27.4390248221428	0.988140853284645	0.989002232448959	1.00414544785482	0.988140853247974	0.988140853272272
1.38	24.0377436604123	24.5256409096382	21.5394537407708	24.0377436550553	24.0377436574874	0.989396268273221	0.988915948843057	1.00390822299598	0.989396268248145	0.989396268264571
1.4	20.6011046542637	24.5332982235293	22.101542334764	20.6011046427536	20.60110465078	0.990663952752664	0.988787121215779	1.00377301153943	0.990663952738692	0.99066395274761
1.42	30.8672188188016	24.5123239401535	22.5860275069595	30.8672188251511	30.8672188193241	0.991964305218895	0.98862819514272	1.00370692479973	0.991964305214966	0.99196430521713
1.44	29.4021843605015	24.5101169545809	23.0382415930848	29.4021843643037	29.4021843612465	0.993316669562611	0.988450392177389	1.00366378695422	0.993316669567278	0.993316669563698
1.46	27.6852225575035	24.5071993712345	23.4376194776568	27.6852225611189	27.6852225586365	0.994740666475583	0.988263531545664	1.00359285276061	0.994740666487183	0.994740666479005
1.48	25.7291219120279	24.5041758670521	23.7846528182706	25.729121917729	25.729121913571	0.996253997337395	0.988075942773093	1.00344616112147	0.996253997354201	0.996253997342601
1.5	23.5574187779137	24.5015465018979	24.0806998244223	23.5574187864066	23.5574187796506	0.997867886989508	0.987894455571096	1.00318395513235	0.997867887009858	0.997867886995953
1.52	17.9530092049554	24.4733144789186	35.3980687751533	17.9530092062809	17.9530092053601	0.999577067444112	0.987724421909248	1.0027911589705	0.999577067466508	0.999577067451291
1.54	18.9321328625425	24.4665791564534	32.7038868153811	18.932132864382	18.932132863004	1.00135554528962	0.987569796220646	1.00228155853368	1.00135554531278	1.00135554529709
1.56	19.8572344528279	24.4615208018907	29.7674054638492	19.8572344550952	19.8572344533235	1.00315528364813	0.987433248213821	1.0016980482198	1.00315528367102	1.00315528365551
1.58	20.719154526813	24.4583801685211	26.6398034258509	20.7191545294127	20.7191545273226	1.00491004394501	0.987316308743714	1.00110403048479	1.00491004396687	1.00491004395201
1.6	21.5105659646152	24.4572883360717	23.3841901980097	21.5105659674491	21.5105659651213	1.00654250984087	0.987219537422653	1.00056943831188	1.00654250986116	1.00654250984728
1.62	32.8280198284669	24.4318882904944	20.0958828318594	32.8280198290106	32.828019828705	1.0079855294485	0.987142670798347	1.00015439040886	1.00798552946692	1.00798552945417
1.64	30.9926991528546	24.428940163887	20.7047630233495	30.9926991533183	30.9926991534512	1.00919359741993	0.987084782067911	0.999898134142911	1.00919359743635	1.00919359742476
1.66	28.8568313616778	24.4283128439261	21.2818012508275	28.8568313646875	28.8568313626903	1.01015077430461	0.987044432558314	0.999813062589361	1.01015077431907	1.01015077430859
1.68	26.4535644809245	24.4299703519423	21.8227531152511	26.4535644873274	26.4535644821432	1.01086918746845	0.987019821577666	0.999884898439387	1.0108691874811	1.01086918747159
1.7	23.8287989363987	24.4338049735688	22.3239141076175	23.8287989440652	23.8287989373589	1.01138063221647	0.987008929572618	1.00007732890776	1.01138063222756	1.01138063221883
1.72	19.504011280649	24.4132603304293	22.7559069543691	19.5040112779514	19.5040112803921	1.01172197049414	0.987009619533792	1.00033920894259	1.011721970504	1.0117219704958
1.74	20.3601489893526	24.4149365890679	23.1633675404447	20.3601489874323	20.3601489891223	1.01192450418958	0.987019733401577	1.00061257141546	1.01192450419859	1.01192450419064
1.76	21.1430331046466	24.4185802887967	23.5250533043303	21.1430331034681	21.1430331044442	1.01200655206128	0.987037169009145	1.00084005193011	1.01200655206984	1.01200655206187
1.78	21.8504562851423	24.424068307269	23.8408014309082	21.8504562846431	21.8504562849679	1.01197147608914	0.987059948895547	1.00097087784966	1.01197147609762	1.01197147608937
1.8	22.4814421362681	24.4312375644814	24.1113374143582	22.4814421363672	22.4814421361212	1.0118097856944	0.987086280012496	1.00096502999325	1.01180978570315	1.01180978569439
1.82	33.654158146551	24.413504347691	35.3969792889286	33.6541581407976	33.6541581460995	1.01151638086952	0.987114572687425	1.00080865453294	1.01151638087885	1.01151638086937
1.84	31.2362889219959	24.4174648262977	32.6902699594607	31.2362889195572	31.2362889220768	1.01109861570435	0.987143458348811	1.00051743544939	1.01109861571449	1.01109861570417
1.86	28.5495475009548	24.4228813877096	29.7453966091458	28.5495475027192	28.5495475013514	1.01058167199396	0.987171793662574	1.00013627747712	1.01058167200505	1.01058167199381
1.88	25.6449093130428	24.4296619827152	26.6129126924418	25.6449093167442	25.6449093132669	1.01000533605172	0.987198663925405	0.999730361951887	1.01000533606385	1.01000533605167
1.9	22.5857234335469	24.4376860019912	23.3553131627623	22.5857234344842	22.5857234330615	1.00941481847674	0.98722338570928	0.999371000622067	1.00941481848992	1.00941481847684
1.92	30.1514777148499	24.4204201381453	20.0666290899705	30.1514777186284	30.1514777144599	1.00886085373627	0.987245477613594	0.999119249274617	1.00886085375047	1.00886085373654
1.94	29.2186278172243	24.4245150681505	20.6740577085762	29.2186278173555	29.2186278167847	1.00839518529948	0.987264638717664	0.999014889330975	1.00839518531464	1.00839518529995
1.96	27.9996955356499	24.4297898838196	21.2512532822521	27.9996955335305	27.9996955353742	1.00806826131322	0.987280722134731	0.9990705291973	1.00806826132927	1.00806826131388
1.98	26.5009398943002	24.4362085201605	21.7936036676803	26.5009398923104	26.5009398943814	1.00792513949035	0.987293716001328	0.999271890554991	1.0079251395072	1.0079251394912
2	24.7378315633244	24.4437038817532	22.2970763422177	24.7378315637957	24.7378315638159	1.00800038102103	0.987303731187047	0.999582545758886	1.0080003810386	1.00800038102207
2.02	17.4466143690073	24.4257923411448	22.7320065517659	17.4466143676832	17.4466143688486	1.00830604796979	0.987310963736558	0.999951212285035	1.00830604798796	1.00830604797098
2.04	18.516171426921	24.4291690156502	23.1427825629221	18.5161714264859	18.5161714268208	1.00882700794117	0.987315670711225	1.00031983678928	1.00882700795985	1.00882700794249
2.06	19.518887695069	24.4336920659069	23.5079540250286	19.518887695433	19.5188876950219	1.00951924209714	0.987318145873708	1.00063107401652	1.00951924211621	1.00951924209857
2.08	20.4473507634169	24.4393584134264	23.8271879047466	20.4473507644697	20.4473507634168	1.01031414095665	0.987318706599072	1.00083431028433	1.01031414097599	1.01031414095815
2.1	21.2956919762427	24.446127885426	24.1010749397481	21.2956919778633	21.2956919762827	1.01112661772964	0.987317690387231	1.00088984172048	1.01112661774914	1.0111266177312
2.12	32.6365536401965	24.4275378961329	35.3878217732772	32.636553639207	32.6365536398644	1.01187765601783	0.987315428143445	1.00078428505651	1.01187765603738	1.01187765601941
2.14	30.8408023641632	24.4302989571982	32.6834419288202	30.8408023634085	30.8408023642441	1.01250722982734	0.987312232132322	1.00053393750177	1.01250722984684	1.01250722982892
2.16	28.7380866019429	24.4342796200952	29.740552458287	28.7380866040423	28.7380866024987	1.01298358918633	0.987308384381904	1.00018443793648	1.01298358920567	1.01298358918789
2.18	26.3623338438441	24.4394826447956	26.6096952473663	26.3623338496453	26.3623338446674	1.01330293820806	0.987304136355811	0.999801795869839	1.01330293822718	1.01330293820958
2.2	23.7601327955346	24.4458698009553	23.3533736428324	23.7601328029101	23.7601327961613	1.01348195439212	0.987299717805593	0.999458215934387	1.01348195441098	1.01348195439359
2.22	19.5105315824563	24.4269771910407	20.0723949146577	19.5105315799395	19.5105315821703	1.0135438961367	0.987295321607616	0.999215690055993	1.0135438961553	1.01354389613812
2.24	20.3790564878692	24.4295114310716	20.6804919562063	20.3790564862827	20.3790564876568	1.01350838690926	0.987291102222302	0.999114954923907	1.01350838692763	1.01350838691063
2.26	21.1708246439614	24.4333351814589	21.2580345063916	21.1708246432335	21.1708246438156	1.01338417785162	0.98728717337156	0.99916957161415	1.01338417786982	1.01338417785295
2.28	21.8841268935377	24.4384439066015	21.8004516155272	21.884126893571	21.8841268934506	1.01316715506214	0.987283615648821	0.999366190027269	1.01316715508023	1.01316715506344
2.3	22.51845376866	24.4447911930814	22.3037552109794	22.5184537693405	22.5184537686222	1.01284227819184	0.987280491937041	0.99966926565561	1.01284227820993	1.01284227819312
2.32	33.7143106826481	24.4259045163459	22.7383259600172	33.7143106773617	33.7143106823651	1.01240059004754	0.987277837457888	1.00002833560092	1.0124005900657	1.01240059004882
2.34	31.2944205790063	24.4284818548446	23.1485966925585	31.2944205770911	31.2944205792568	1.01184698448509	0.987275662153628	1.00038608743027	1.01184698450337	1.01184698448637
2.36	28.6041367932057	24.4323774705831	23.513159157458	28.6041367955475	28.6041367937682	1.01120527351652	0.987273951095458	1.00068582684965	1.01120527353496	1.0112052735178
2.38	25.694807854322	24.4375789607188	23.8317188893176	25.6948078586491	25.6948078547031	1.01051466316917	0.987272673755099	1.00087749426587	1.01051466318777	1.01051466317048
2.4	22.6301330447188	24.4440327500054	24.1049008451249	22.6301330463206	22.6301330443772	1.00982029885253	0.987271800152919	1.00092184037773	1.00982029887128	1.00982029885386
2.42	30.1596829029906	24.4252599775371	35.3922393466916	30.1596829068577	30.1596829026489	1.00917309355025	0.987271290851509	1.00080583978643	1.00917309356912	1.00917309355161
2.44	29.225178115847	24.4279532050213	32.6872156874711	29.2251781160811	29.2251781154536	1.00862501150664	0.987271098643122	1.00054605627381	1.00862501152561	1.00862501150803
2.46	28.0045835836455	24.4319621913652	29.7437156361822	28.0045835816408	28.004583583413	1.00822661360325	0.98727116776726	1.00018831202018	1.00822661362232	1.00822661360468
2.48	26.504271374599	24.4372709553564	26.6122943160891	26.5042713727351	26.5042713747195	1.00802287530712	0.987271441629209	0.999798725840577	1.00802287532628	1.00802287530858
2.5	24.739791297014	24.4438232206351	23.3554640274128	24.739791297624	24.7397912975405	1.0080480453896	0.987271877154964	0.999449547659032	1.00804804540884	1.00804804539108
2.52	17.4453960510506	24.4251382379946	20.0714125766195	17.4453960497424	17.4453960509014	1.00831364544082	0.987272432859718	0.999202757749627	1.00831364546015	1.00831364544233
2.54	18.5135279380131	24.4279074080786	20.6792750490966	18.513527937601	18.5135279379183	1.00880380383364	0.987273068571261	0.999099032956913	1.00880380385306	1.00880380383516
2.56	19.5151132355143	24.4319799664528	21.2566557853525	19.5151132359073	19.5151132354688	1.00947360765567	0.987273742721806	0.99915183487282	1.00947360767514	1.0094736076572
2.58	20.4427394736502	24.4373399460501	21.7989785836217	20.4427394747363	20.4427394736483	1.01025344879826	0.987274418240652	0.999347683698962	1.01025344881776	1.01025344879978
2.6	21.2905247090347	24.4439315226841	22.3022483728181	21.2905247106906	21.29052470907	1.01105718738365	0.987275075229815	0.99965088470646	1.01105718740314	1.01105718738516
2.62	32.6283363254156	24.4252747435795	22.736837659022	32.6283363243214	32.628336325069	1.01180474188638	0.987275697532647	1.00001081371239	1.01180474190581	1.01180474188786
2.64	30.832707941054	24.4280620467474	23.1471704671438	30.832707940224	30.8327079411201	1.01243504667801	0.987276271157203	1.00036999461674	1.01243504669734	1.01243504667947
2.66	28.7303340775412	24.4321438802118	23.5118295670946	28.7303340795965	28.7303340780827	1.0129153675119	0.987276780477365	1.00067157454747	1.01291536753109	1.01291536751332
2.68	26.3551022229977	24.4375055795451	23.8305117124539	26.3551022287865	26.3551022238076	1.01324100299846	0.987277213244435	1.00086534641751	1.01324100301747	1.01324100299983
2.7	23.753559413076	24.4440926524264	24.1038335854572	23.7535594204714	23.7535594136906	1.01342782087063	0.987277572584083	1.00091192893474	1.01342782088944	1.01342782087195
2.72	19.5084081112125	24.4254264566261	35.3909062767528	19.5084081085704	19.5084081109381	1.01349838081683	0.987277863075568	1.00079818260129	1.01349838083547	1.01349838081811
2.74	20.3772375738839	24.4282006677447	32.6860379688493	20.3772375722032	20.3772375736724	1.01347172553035	0.987278088857522	1.00054057624745	1.01347172554886	1.01347172553159
2.76	21.1693401708389	24.4322668802049	29.7426939832402	21.169340170045	21.1693401706858	1.01335614486412	0.987278249662958	1.00018485633348	1.01335614488256	1.01335614486534
2.78	21.8829859255892	24.4376114529454	26.6114248200721	21.8829859255807	21.8829859254886	1.01314717831071	0.987278345794201	0.999797084532842	1.01314717832916	1.01314717831192
2.8	22.5176484089649	24.4441807819969	23.354739047542	22.5176484096237	22.51764840891	1.01282954404916	0.98727839019008	0.999449470993117	1.01282954406771	1.01282954405037
2.82	33.7136810664001	24.4254969725358	20.0715633942682	33.7136810610255	33.7136810661033	1.0123941355736	0.987278394660059	0.999203972851753	1.01239413559231	1.01239413557482
2.84	31.2940166544226	24.4282543026031	20.6794898313338	31.2940166524488	31.294016654662	1.01184577489861	0.987278368208478	0.999101258933686	1.01184577491753	1.01184577489986
2.86	28.6039210549877	24.4323048342833	21.256919112776	28.6039210572982	28.6039210555415	1.01120826452623	0.987278313332051	0.999154796180216	1.01120826454537	1.0112082645275
2.88	25.6947406973906	24.4376352643555	21.7992754646464	25.6947407017105	25.6947406977649	1.01052084877284	0.987278231283841	0.999351121271273	1.01052084879219	1.01052084877415
2.9	22.6301753872469	24.4441922095448	22.3025647836692	22.630175388862	22.6301753869002	1.00982874589111	0.987278134440847	0.999654564567191	1.00982874591065	1.00982874589246
2.92	30.1607120716064	24.4254978922069	22.7371609482262	30.1607120754546	30.1607120712645	1.00918296578076	0.987278032837072	1.00001453297192	1.00918296580044	1.00918296578215
2.94	29.226264600225	24.4282466192204	23.1474896322391	29.2262646004583	29.2262645998324	1.00863558448104	0.987277932774862	1.00037358495292	1.00863558450083	1.00863558448248
2.96	28.0056887194121	24.4322904082283	23.5121354139533	28.0056887174213	28.0056887191813	1.00823728214677	0.987277833389593	1.00067490342003	1.00823728216665	1.00823728214824
2.98	26.5053609538093	24.4376158533995	23.8307969140866	26.5053609519711	26.5053609539321	1.00803315482724	0.987277732155095	1.00086831637002	1.0080331548472	1.00803315482875
3	24.7408361486209	24.4441694250883	24.1040926549679	24.7408361492654	24.74083614915	1.008057568187	0.987277637463042	1.00091447538862	1.00805756820702	1.00805756818854


==> figures/plotu_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_kappa0.75_I30_omega0.2_simple.dat <==
t	u-FE	uN-1	uN-2	uN-3	uN-4	s-FE	s-1	s-2	s-3	s-4
0.02	140.837735661877	200.775525073355	140.838011279466	140.837735269253	140.837735568781	0.000166931747359215	0.000237974638472772	0.00016693207404244	0.000166931746893847	0.00016693174724887
0.04	76.6897684236712	168.474727704006	76.6899393761288	76.6897694151702	76.6897684461825	0.000836930087130755	0.00126321711736975	0.000836931749730507	0.000836930086226187	0.000836930086664295
0.06	35.6054219692597	139.192739132952	35.6054216358298	35.6054216055275	35.6054220054653	0.00250259898840999	0.00398578451568449	0.00250260391353753	0.00250259898750438	0.0025025989872143
0.08	12.8746292571347	112.989176266237	12.8746642455508	12.874628820683	12.8746292013813	0.00572685754095676	0.00960739302750648	0.00572686869350296	0.00572685754069543	0.00572685753849936
0.1	2.86795391894988	89.8736468936938	2.86780542673621	2.86795390199651	2.86795393854043	0.0110395200236056	0.0194802646966058	0.0110395411285809	0.0110395200245335	0.0110395200192442
0.12	129.93931973686	69.7793669417763	129.939557844099	129.939319371895	129.939319654819	0.0190002999270766	0.0349307829876856	0.0190003354212516	0.0190002999288386	0.019000299919999
0.14	70.7308069064209	52.6667431824632	70.7309583491778	70.7308078242781	70.730806925599	0.0301415568912039	0.0570871719456528	0.0301416118124365	0.0301415568932144	0.0301415568804622
0.16	32.8274055028224	38.3847032808197	32.8274064497806	32.8274051535576	32.8274055356681	0.044933470896061	0.0867405214077586	0.0449335507175101	0.0449334708973559	0.0449334708806331
0.18	11.8657711799353	26.7648085356011	11.865802716887	11.8657707600467	11.8657711339204	0.0637135776998204	0.124255549743141	0.0637136881513195	0.0637135776989272	0.0637135776786325
0.2	2.64208060844292	17.6070935244456	2.64193107960638	2.64208062293276	2.64208062389848	0.0866230399545635	0.169535524779983	0.0866231865758427	0.0866230399494219	0.0866230399265693
0.22	105.030240661539	10.660740724505	105.030397262421	105.030240382849	105.030240602507	0.113691350830789	0.222036783447131	0.113691538776613	0.113691350818323	0.113691350794956
0.24	57.135625210897	5.73155133173108	57.1357296284139	57.1356259742169	57.1356252243592	0.144831087039271	0.280822900945989	0.144831320912848	0.144831087016196	0.144831086994621
0.26	26.5008637374718	2.54884598639231	26.5008586262257	26.5008634421993	26.5008637638014	0.179852193076427	0.34464613444104	0.179852476799415	0.179852193039351	0.179852193022091
0.28	9.57256714185877	0.859874918579095	9.5725868061763	9.57256676708275	9.57256711474724	0.218444411357762	0.412043732010311	0.218444748100309	0.218444411303224	0.218444411293001
0.3	2.12976982004645	0.416062174066407	2.12964002904019	2.12976986661118	2.12976982899526	0.260159174946263	0.481438115934257	0.260159566891902	0.26015917487081	0.260159174870517
0.32	71.236436106362	0.952378317764204	71.236488564456	71.2364359501666	71.2364360775176	0.304487820118776	0.551232132802012	0.304488268387906	0.30448782001876	0.304487820031652
0.34	38.7158954976183	2.29138314377965	38.715936742017	38.7158960464314	38.7158955062835	0.350875234084282	0.619893100148207	0.350875738693664	0.350875233956505	0.350875233985572
0.36	17.9405524747363	4.20747842828788	17.9405347706565	17.9405522633861	17.940552493112	0.398743477244221	0.686021692208978	0.398744037113053	0.398743477086032	0.398743477133916
0.38	6.47396089454268	6.51622928925444	6.47396372498256	6.4739606044783	6.47396088803855	0.447490508616994	0.748403789249972	0.447491121643253	0.447490508426269	0.44749050849529
0.4	1.43863922652632	9.05603076187946	1.43854974508291	1.43863930471285	1.43863922866041	0.496485126570747	0.80604505642	0.496485789630614	0.496485126345931	0.496485126438046
0.42	38.7155985036513	11.6626159142707	38.7155616131723	38.7155984620579	38.7155985023565	0.545112440967019	0.858189219968519	0.545113149955628	0.545112440706989	0.54511244082392
0.44	21.0115851695147	14.2683280204351	21.0115703651875	21.0115855010275	21.0115851760547	0.592783539669753	0.90432191866792	0.592784289565901	0.59278353937417	0.592783539517037
0.46	9.72264098633548	16.7618876418775	9.7226113435143	9.72264086263852	9.72264099777966	0.638950145933341	0.944162455432681	0.638950930892982	0.638950145602659	0.638950145771961
0.48	3.50305840930247	19.0737304509519	3.5030468630816	3.50305822582433	3.50305841788169	0.683105131805268	0.977646020942707	0.683105945313264	0.683105131440628	0.683105131636339
0.5	0.776979696366244	21.1541722533432	0.776935741032582	0.776979798326422	0.776979693497179	0.724779985123639	1.00489895665978	0.724780820140932	0.724779984726844	0.724779984948407
0.52	16.2047815918216	22.944999262076	16.2047001185462	16.2047816252178	16.2047816068872	0.763562717964169	1.02620944734114	0.76356356703658	0.76356271753759	0.763562717783999
0.54	8.77640308327085	24.4765903217591	8.77635851590718	8.77640325432067	8.77640309001108	0.799100546410872	1.04199585389037	0.799101401787818	0.799100545957561	0.799100546227219
0.56	4.05245863224323	25.7258044367041	4.05242420566853	4.05245857695079	4.05245863927405	0.831104466323561	1.05277453390297	0.831105320077927	0.831104465847197	0.831104466137948
0.58	1.45667465760516	26.7003890806351	1.45665656483581	1.45667457070554	1.45667467175874	0.859347553155366	1.05912868262577	0.859348397336196	0.859347552660104	0.859347552969362
0.6	0.322142595133269	27.4165379575559	0.322133429074322	0.322142701540786	0.32214259038253	0.88366140509269	1.0616793718443	0.883662231907258	0.8836614045831	0.883661404907874
0.62	54.2506522849747	27.8703528805762	58.9116367188133	54.2506524362048	54.2506523325648	0.903996679348044	1.0610596066117	0.904003005927435	0.903996678829132	0.903996679166022
0.64	43.7375016546251	28.1353746756924	48.9190224364356	43.7375017814389	43.7375016939899	0.920437861185784	1.05789199246745	0.920469462794983	0.920437860663084	0.920437861008216
0.66	34.038371754899	28.2209061719708	39.4353008654694	34.0383719013047	34.0383717903008	0.933211437292501	1.05277029209254	0.93331399576221	0.933211436772241	0.933211437121146
0.68	25.3842982305255	28.1573953336376	30.6858566451852	25.3842983892871	25.3842982619718	0.942661817472015	1.04624495417856	0.942918717131499	0.942661816961298	0.942661817308774
0.7	17.9661976815709	27.9749946440595	22.8801771722473	17.9661977781784	17.966197703851	0.949208234616192	1.03881250477122	0.949749964672135	0.949208234123068	0.949208234463118
0.72	44.1402204825928	27.6761368392935	40.9249929595499	44.1402203661439	44.1402204565112	0.953331375755495	1.03090852114084	0.954331537497487	0.953331375288691	0.953331375614726
0.74	34.3640438619722	27.3343656040672	32.9802888322785	34.3640438207362	34.364043846497	0.955536232916689	1.02290387792204	0.957200719164929	0.95553623248518	0.955536232790337
0.76	25.6319910427667	26.9537021763305	25.6518652236012	25.6319910632619	25.6319910363093	0.956320878165406	1.01510383629634	0.958871332394276	0.956320877777916	0.956320878055424
0.78	18.1429928121263	26.5552813978188	19.1173552233532	18.1429928116953	18.1429928075059	0.956140133597256	1.00774953517209	0.959796912912322	0.956140133261751	0.956140133505302
0.8	12.0282630236283	26.1569735409162	13.5212460546837	12.028262952916	12.0282630146827	0.955372386071131	1.00102141887941	0.960340216155296	0.955372385794327	0.955372385998465
0.82	40.5843201120203	25.7469306134416	37.0217743162516	40.5843199002643	40.5843200578906	0.954333561994106	0.995044113925131	0.960785342853294	0.954333561780883	0.954333561941457
0.84	31.5702674364167	25.3833634974775	31.4846225073418	31.5702673198604	31.5702673989386	0.953274793522397	0.989892363611017	0.961341193231354	0.953274793375343	0.953274793489864
0.86	23.5308591118875	25.0545596022491	26.1123018810586	23.5308590735704	23.5308590887173	0.952387779795497	0.985597614547983	0.962153206703163	0.952387779714652	0.952387779782491
0.88	16.6448344440523	24.7662091114856	21.0253669462123	16.6448344034586	16.6448344276288	0.951801376326481	0.982154919733706	0.963308363555598	0.951801376309293	0.951801376331717
0.9	11.0286402265197	24.5215119652763	16.3430708887937	11.0286401348099	11.0286402101732	0.95157503571356	0.979529860300838	0.964836019682172	0.951575035755012	0.951575035735105
0.92	39.4395845260155	24.2951005929767	33.0998337320821	39.4395844240335	39.4395845082896	0.951731439533137	0.977665209184621	0.96673115960345	0.951731439625998	0.951731439568503
0.94	31.7641302316515	24.1331013443281	31.1854726484453	31.7641301592985	31.7641302187366	0.952267277211607	0.976487182711781	0.968966865331948	0.952267277346777	0.952267277257875
0.96	24.6940255402533	24.0132973728593	29.0839682810337	24.6940255235161	24.6940255341	0.953165816278971	0.975911123501567	0.971508474532759	0.95316581644595	0.953165816332931
0.98	18.3967943313512	23.9325509856337	26.8037372034937	18.3967943576615	18.3967943306712	0.954396110591406	0.975846528949385	0.97431998841535	0.954396110778882	0.954396110649727
1	13.0082979803677	23.8869129605644	24.3634362122171	13.0082979882196	13.0082979799819	0.955905037864805	0.976201367659913	0.977364572580234	0.955905038061247	0.955905037924182
1.02	36.1478728565382	23.8454973546281	18.0866880309338	36.1478729394779	36.1478728837875	0.957639164263095	0.976885630656895	0.980596096002861	0.957639164457434	0.957639164320431
1.04	30.0059495904048	23.8504136974913	18.8930652161592	30.0059496491466	30.0059496122451	0.959547894580453	0.977814164952483	0.983954700695046	0.959547894762689	0.959547894633012
1.06	24.1802109216657	23.8768300479093	19.6876849329948	24.1802109774654	24.1802109403051	0.961588173291818	0.978908809044852	0.987364163604884	0.961588173453538	0.961588173337362
1.08	18.8096272752939	23.9202096615413	20.4561375722786	18.8096273498386	18.8096272927556	0.963718783170499	0.980099893541606	0.990734223876457	0.963718783305272	0.963718783207388
1.1	14.0218540058899	23.9762504565778	21.1859386607029	14.0218540920228	14.0218540219036	0.965889365958511	0.981327170500854	0.993966408408276	0.965889366062154	0.965889365985751
1.12	35.040589930005	24.0145894074684	21.8403725232489	35.0405899656166	35.0405899410961	0.968057482313057	0.98254021250416	0.996961798636649	0.968057482383699	0.968057482330304
1.14	29.8837585206521	24.0785173302072	22.458151831502	29.8837585389895	29.8837585285236	0.970189808305396	0.983698397686026	0.999629091457275	0.970189808343368	0.970189808312913
1.16	24.8505760953564	24.1449299694761	23.013518357832	24.850576101694	24.8505761009093	0.972265179860579	0.984770545623256	1.0018916000592	0.972265179868135	0.972265179859155
1.18	20.0594338710848	24.211370530679	23.503091235159	20.0594338831725	20.0594338761814	0.97426838981828	0.985734291911503	1.00369237176266	0.974268389799216	0.974268389809122
1.2	15.6286844980587	24.2758373362074	23.925569855311	15.6286845338469	15.6286845043318	0.976179026859046	0.986575271863586	1.00499707968836	0.976179026818305	0.976179026843667
1.22	34.4213503339529	24.3103731148748	35.4240753502484	34.4213503052766	34.4213503258008	0.977985378693775	0.987286146414427	1.00580794132175	0.97798537863698	0.977985378673864
1.24	30.0617874111366	24.3606458020987	33.2550853127542	30.0617873809417	30.06178740292	0.97968444034947	0.987865566715881	1.00616583125668	0.979684440282476	0.979684440326764
1.26	25.6891693159726	24.4058607156037	30.8014690444292	25.6891692802352	25.6891693075582	0.981283731530425	0.988317113677389	1.00614879329767	0.98128373145889	0.981283731506592
1.28	21.4019946618967	24.4457077609918	28.1002015486914	21.40199462504	21.4019946540269	0.982794980474694	0.988648265359742	1.00586202627116	0.982794980403704	0.982794980451232
1.3	17.3052005687579	24.48012854553	25.2002463215277	17.3052005457527	17.3052005629367	0.984223345157117	0.988869423871918	1.00542260322642	0.984223345090914	0.984223345135281
1.32	33.8612924150661	24.482877595652	19.5720061588506	33.8612924055516	33.8612924116652	0.985578936602906	0.988992994299784	1.00493867214484	0.985578936544717	0.98557893658366
1.34	30.7334870388865	24.5010704108426	20.2714301319572	30.7334870339889	30.7334870361545	0.986877113233945	0.989032571578997	1.00449531450431	0.986877113185937	0.986877113217952
1.36	27.4390248246966	24.5151135040158	20.9284227461756	27.4390248220087	27.4390248221428	0.988140853284645	0.989002232448959	1.00414544785482	0.988140853247974	0.988140853272272
1.38	24.0377436604123	24.5256409096382	21.5394537407708	24.0377436550553	24.0377436574874	0.989396268273221	0.988915948843057	1.00390822299598	0.989396268248145	0.989396268264571
1.4	20.6011046542637	24.5332982235293	22.101542334764	20.6011046427536	20.60110465078	0.990663952752664	0.988787121215779	1.00377301153943	0.990663952738692	0.99066395274761
1.42	30.8672188188016	24.5123239401535	22.5860275069595	30.8672188251511	30.8672188193241	0.991964305218895	0.98862819514272	1.00370692479973	0.991964305214966	0.99196430521713
1.44	29.4021843605015	24.5101169545809	23.0382415930848	29.4021843643037	29.4021843612465	0.993316669562611	0.988450392177389	1.00366378695422	0.993316669567278	0.993316669563698
1.46	27.6852225575035	24.5071993712345	23.4376194776568	27.6852225611189	27.6852225586365	0.994740666475583	0.988263531545664	1.00359285276061	0.994740666487183	0.994740666479005
1.48	25.7291219120279	24.5041758670521	23.7846528182706	25.729121917729	25.729121913571	0.996253997337395	0.988075942773093	1.00344616112147	0.996253997354201	0.996253997342601
1.5	23.5574187779137	24.5015465018979	24.0806998244223	23.5574187864066	23.5574187796506	0.997867886989508	0.987894455571096	1.00318395513235	0.997867887009858	0.997867886995953
1.52	17.9530092049554	24.4733144789186	35.3980687751533	17.9530092062809	17.9530092053601	0.999577067444112	0.987724421909248	1.0027911589705	0.999577067466508	0.999577067451291
1.54	18.9321328625425	24.4665791564534	32.7038868153811	18.932132864382	18.932132863004	1.00135554528962	0.987569796220646	1.00228155853368	1.00135554531278	1.00135554529709
1.56	19.8572344528279	24.4615208018907	29.7674054638492	19.8572344550952	19.8572344533235	1.00315528364813	0.987433248213821	1.0016980482198	1.00315528367102	1.00315528365551
1.58	20.719154526813	24.4583801685211	26.6398034258509	20.7191545294127	20.7191545273226	1.00491004394501	0.987316308743714	1.00110403048479	1.00491004396687	1.00491004395201
1.6	21.5105659646152	24.4572883360717	23.3841901980097	21.5105659674491	21.5105659651213	1.00654250984087	0.987219537422653	1.00056943831188	1.00654250986116	1.00654250984728
1.62	32.8280198284669	24.4318882904944	20.0958828318594	32.8280198290106	32.828019828705	1.0079855294485	0.987142670798347	1.00015439040886	1.00798552946692	1.00798552945417
1.64	30.9926991528546	24.428940163887	20.7047630233495	30.9926991533183	30.9926991534512	1.00919359741993	0.987084782067911	0.999898134142911	1.00919359743635	1.00919359742476
1.66	28.8568313616778	24.4283128439261	21.2818012508275	28.8568313646875	28.8568313626903	1.01015077430461	0.987044432558314	0.999813062589361	1.01015077431907	1.01015077430859
1.68	26.4535644809245	24.4299703519423	21.8227531152511	26.4535644873274	26.4535644821432	1.01086918746845	0.987019821577666	0.999884898439387	1.0108691874811	1.01086918747159
1.7	23.8287989363987	24.4338049735688	22.3239141076175	23.8287989440652	23.8287989373589	1.01138063221647	0.987008929572618	1.00007732890776	1.01138063222756	1.01138063221883
1.72	19.504011280649	24.4132603304293	22.7559069543691	19.5040112779514	19.5040112803921	1.01172197049414	0.987009619533792	1.00033920894259	1.011721970504	1.0117219704958
1.74	20.3601489893526	24.4149365890679	23.1633675404447	20.3601489874323	20.3601489891223	1.01192450418958	0.987019733401577	1.00061257141546	1.01192450419859	1.01192450419064
1.76	21.1430331046466	24.4185802887967	23.5250533043303	21.1430331034681	21.1430331044442	1.01200655206128	0.987037169009145	1.00084005193011	1.01200655206984	1.01200655206187
1.78	21.8504562851423	24.424068307269	23.8408014309082	21.8504562846431	21.8504562849679	1.01197147608914	0.987059948895547	1.00097087784966	1.01197147609762	1.01197147608937
1.8	22.4814421362681	24.4312375644814	24.1113374143582	22.4814421363672	22.4814421361212	1.0118097856944	0.987086280012496	1.00096502999325	1.01180978570315	1.01180978569439
1.82	33.654158146551	24.413504347691	35.3969792889286	33.6541581407976	33.6541581460995	1.01151638086952	0.987114572687425	1.00080865453294	1.01151638087885	1.01151638086937
1.84	31.2362889219959	24.4174648262977	32.6902699594607	31.2362889195572	31.2362889220768	1.01109861570435	0.987143458348811	1.00051743544939	1.01109861571449	1.01109861570417
1.86	28.5495475009548	24.4228813877096	29.7453966091458	28.5495475027192	28.5495475013514	1.01058167199396	0.987171793662574	1.00013627747712	1.01058167200505	1.01058167199381
1.88	25.6449093130428	24.4296619827152	26.6129126924418	25.6449093167442	25.6449093132669	1.01000533605172	0.987198663925405	0.999730361951887	1.01000533606385	1.01000533605167
1.9	22.5857234335469	24.4376860019912	23.3553131627623	22.5857234344842	22.5857234330615	1.00941481847674	0.98722338570928	0.999371000622067	1.00941481848992	1.00941481847684
1.92	30.1514777148499	24.4204201381453	20.0666290899705	30.1514777186284	30.1514777144599	1.00886085373627	0.987245477613594	0.999119249274617	1.00886085375047	1.00886085373654
1.94	29.2186278172243	24.4245150681505	20.6740577085762	29.2186278173555	29.2186278167847	1.00839518529948	0.987264638717664	0.999014889330975	1.00839518531464	1.00839518529995
1.96	27.9996955356499	24.4297898838196	21.2512532822521	27.9996955335305	27.9996955353742	1.00806826131322	0.987280722134731	0.9990705291973	1.00806826132927	1.00806826131388
1.98	26.5009398943002	24.4362085201605	21.7936036676803	26.5009398923104	26.5009398943814	1.00792513949035	0.987293716001328	0.999271890554991	1.0079251395072	1.0079251394912
2	24.7378315633244	24.4437038817532	22.2970763422177	24.7378315637957	24.7378315638159	1.00800038102103	0.987303731187047	0.999582545758886	1.0080003810386	1.00800038102207
2.02	17.4466143690073	24.4257923411448	22.7320065517659	17.4466143676832	17.4466143688486	1.00830604796979	0.987310963736558	0.999951212285035	1.00830604798796	1.00830604797098
2.04	18.516171426921	24.4291690156502	23.1427825629221	18.5161714264859	18.5161714268208	1.00882700794117	0.987315670711225	1.00031983678928	1.00882700795985	1.00882700794249
2.06	19.518887695069	24.4336920659069	23.5079540250286	19.518887695433	19.5188876950219	1.00951924209714	0.987318145873708	1.00063107401652	1.00951924211621	1.00951924209857
2.08	20.4473507634169	24.4393584134264	23.8271879047466	20.4473507644697	20.4473507634168	1.01031414095665	0.987318706599072	1.00083431028433	1.01031414097599	1.01031414095815
2.1	21.2956919762427	24.446127885426	24.1010749397481	21.2956919778633	21.2956919762827	1.01112661772964	0.987317690387231	1.00088984172048	1.01112661774914	1.0111266177312
2.12	32.6365536401965	24.4275378961329	35.3878217732772	32.636553639207	32.6365536398644	1.01187765601783	0.987315428143445	1.00078428505651	1.01187765603738	1.01187765601941
2.14	30.8408023641632	24.4302989571982	32.6834419288202	30.8408023634085	30.8408023642441	1.01250722982734	0.987312232132322	1.00053393750177	1.01250722984684	1.01250722982892
2.16	28.7380866019429	24.4342796200952	29.740552458287	28.7380866040423	28.7380866024987	1.01298358918633	0.987308384381904	1.00018443793648	1.01298358920567	1.01298358918789
2.18	26.3623338438441	24.4394826447956	26.6096952473663	26.3623338496453	26.3623338446674	1.01330293820806	0.987304136355811	0.999801795869839	1.01330293822718	1.01330293820958
2.2	23.7601327955346	24.4458698009553	23.3533736428324	23.7601328029101	23.7601327961613	1.01348195439212	0.987299717805593	0.999458215934387	1.01348195441098	1.01348195439359
2.22	19.5105315824563	24.4269771910407	20.0723949146577	19.5105315799395	19.5105315821703	1.0135438961367	0.987295321607616	0.999215690055993	1.0135438961553	1.01354389613812
2.24	20.3790564878692	24.4295114310716	20.6804919562063	20.3790564862827	20.3790564876568	1.01350838690926	0.987291102222302	0.999114954923907	1.01350838692763	1.01350838691063
2.26	21.1708246439614	24.4333351814589	21.2580345063916	21.1708246432335	21.1708246438156	1.01338417785162	0.98728717337156	0.99916957161415	1.01338417786982	1.01338417785295
2.28	21.8841268935377	24.4384439066015	21.8004516155272	21.884126893571	21.8841268934506	1.01316715506214	0.987283615648821	0.999366190027269	1.01316715508023	1.01316715506344
2.3	22.51845376866	24.4447911930814	22.3037552109794	22.5184537693405	22.5184537686222	1.01284227819184	0.987280491937041	0.99966926565561	1.01284227820993	1.01284227819312
2.32	33.7143106826481	24.4259045163459	22.7383259600172	33.7143106773617	33.7143106823651	1.01240059004754	0.987277837457888	1.00002833560092	1.0124005900657	1.01240059004882
2.34	31.2944205790063	24.4284818548446	23.1485966925585	31.2944205770911	31.2944205792568	1.01184698448509	0.987275662153628	1.00038608743027	1.01184698450337	1.01184698448637
2.36	28.6041367932057	24.4323774705831	23.513159157458	28.6041367955475	28.6041367937682	1.01120527351652	0.987273951095458	1.00068582684965	1.01120527353496	1.0112052735178
2.38	25.694807854322	24.4375789607188	23.8317188893176	25.6948078586491	25.6948078547031	1.01051466316917	0.987272673755099	1.00087749426587	1.01051466318777	1.01051466317048
2.4	22.6301330447188	24.4440327500054	24.1049008451249	22.6301330463206	22.6301330443772	1.00982029885253	0.987271800152919	1.00092184037773	1.00982029887128	1.00982029885386
2.42	30.1596829029906	24.4252599775371	35.3922393466916	30.1596829068577	30.1596829026489	1.00917309355025	0.987271290851509	1.00080583978643	1.00917309356912	1.00917309355161
2.44	29.225178115847	24.4279532050213	32.6872156874711	29.2251781160811	29.2251781154536	1.00862501150664	0.987271098643122	1.00054605627381	1.00862501152561	1.00862501150803
2.46	28.0045835836455	24.4319621913652	29.7437156361822	28.0045835816408	28.004583583413	1.00822661360325	0.98727116776726	1.00018831202018	1.00822661362232	1.00822661360468
2.48	26.504271374599	24.4372709553564	26.6122943160891	26.5042713727351	26.5042713747195	1.00802287530712	0.987271441629209	0.999798725840577	1.00802287532628	1.00802287530858
2.5	24.739791297014	24.4438232206351	23.3554640274128	24.739791297624	24.7397912975405	1.0080480453896	0.987271877154964	0.999449547659032	1.00804804540884	1.00804804539108
2.52	17.4453960510506	24.4251382379946	20.0714125766195	17.4453960497424	17.4453960509014	1.00831364544082	0.987272432859718	0.999202757749627	1.00831364546015	1.00831364544233
2.54	18.5135279380131	24.4279074080786	20.6792750490966	18.513527937601	18.5135279379183	1.00880380383364	0.987273068571261	0.999099032956913	1.00880380385306	1.00880380383516
2.56	19.5151132355143	24.4319799664528	21.2566557853525	19.5151132359073	19.5151132354688	1.00947360765567	0.987273742721806	0.99915183487282	1.00947360767514	1.0094736076572
2.58	20.4427394736502	24.4373399460501	21.7989785836217	20.4427394747363	20.4427394736483	1.01025344879826	0.987274418240652	0.999347683698962	1.01025344881776	1.01025344879978
2.6	21.2905247090347	24.4439315226841	22.3022483728181	21.2905247106906	21.29052470907	1.01105718738365	0.987275075229815	0.99965088470646	1.01105718740314	1.01105718738516
2.62	32.6283363254156	24.4252747435795	22.736837659022	32.6283363243214	32.628336325069	1.01180474188638	0.987275697532647	1.00001081371239	1.01180474190581	1.01180474188786
2.64	30.832707941054	24.4280620467474	23.1471704671438	30.832707940224	30.8327079411201	1.01243504667801	0.987276271157203	1.00036999461674	1.01243504669734	1.01243504667947
2.66	28.7303340775412	24.4321438802118	23.5118295670946	28.7303340795965	28.7303340780827	1.0129153675119	0.987276780477365	1.00067157454747	1.01291536753109	1.01291536751332
2.68	26.3551022229977	24.4375055795451	23.8305117124539	26.3551022287865	26.3551022238076	1.01324100299846	0.987277213244435	1.00086534641751	1.01324100301747	1.01324100299983
2.7	23.753559413076	24.4440926524264	24.1038335854572	23.7535594204714	23.7535594136906	1.01342782087063	0.987277572584083	1.00091192893474	1.01342782088944	1.01342782087195
2.72	19.5084081112125	24.4254264566261	35.3909062767528	19.5084081085704	19.5084081109381	1.01349838081683	0.987277863075568	1.00079818260129	1.01349838083547	1.01349838081811
2.74	20.3772375738839	24.4282006677447	32.6860379688493	20.3772375722032	20.3772375736724	1.01347172553035	0.987278088857522	1.00054057624745	1.01347172554886	1.01347172553159
2.76	21.1693401708389	24.4322668802049	29.7426939832402	21.169340170045	21.1693401706858	1.01335614486412	0.987278249662958	1.00018485633348	1.01335614488256	1.01335614486534
2.78	21.8829859255892	24.4376114529454	26.6114248200721	21.8829859255807	21.8829859254886	1.01314717831071	0.987278345794201	0.999797084532842	1.01314717832916	1.01314717831192
2.8	22.5176484089649	24.4441807819969	23.354739047542	22.5176484096237	22.51764840891	1.01282954404916	0.98727839019008	0.999449470993117	1.01282954406771	1.01282954405037
2.82	33.7136810664001	24.4254969725358	20.0715633942682	33.7136810610255	33.7136810661033	1.0123941355736	0.987278394660059	0.999203972851753	1.01239413559231	1.01239413557482
2.84	31.2940166544226	24.4282543026031	20.6794898313338	31.2940166524488	31.294016654662	1.01184577489861	0.987278368208478	0.999101258933686	1.01184577491753	1.01184577489986
2.86	28.6039210549877	24.4323048342833	21.256919112776	28.6039210572982	28.6039210555415	1.01120826452623	0.987278313332051	0.999154796180216	1.01120826454537	1.0112082645275
2.88	25.6947406973906	24.4376352643555	21.7992754646464	25.6947407017105	25.6947406977649	1.01052084877284	0.987278231283841	0.999351121271273	1.01052084879219	1.01052084877415
2.9	22.6301753872469	24.4441922095448	22.3025647836692	22.630175388862	22.6301753869002	1.00982874589111	0.987278134440847	0.999654564567191	1.00982874591065	1.00982874589246
2.92	30.1607120716064	24.4254978922069	22.7371609482262	30.1607120754546	30.1607120712645	1.00918296578076	0.987278032837072	1.00001453297192	1.00918296580044	1.00918296578215
2.94	29.226264600225	24.4282466192204	23.1474896322391	29.2262646004583	29.2262645998324	1.00863558448104	0.987277932774862	1.00037358495292	1.00863558450083	1.00863558448248
2.96	28.0056887194121	24.4322904082283	23.5121354139533	28.0056887174213	28.0056887191813	1.00823728214677	0.987277833389593	1.00067490342003	1.00823728216665	1.00823728214824
2.98	26.5053609538093	24.4376158533995	23.8307969140866	26.5053609519711	26.5053609539321	1.00803315482724	0.987277732155095	1.00086831637002	1.0080331548472	1.00803315482875
3	24.7408361486209	24.4441694250883	24.1040926549679	24.7408361492654	24.74083614915	1.008057568187	0.987277637463042	1.00091447538862	1.00805756820702	1.00805756818854


==> figures/plotu_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_kappa0.75_I30_ua0_ub80.dat <==
t	u-FE	uN-1	uN-2	uN-3	uN-4	s-FE	s-1	s-2	s-3	s-4
0.02	80	80	80	80	80	9.48221705353084e-05	9.48221705353084e-05	9.48221705353084e-05	9.48221705353084e-05	9.48221705353084e-05
0.04	76.9653384093186	80	76.9655112936775	76.9653394023248	76.9653384312292	0.000514993192389641	0.000518590107375498	0.000514993397305518	0.000514993193566629	0.000514993192415611
0.06	35.7342155395097	80	35.7342152715387	35.7342151746536	35.734215575572	0.00161687354859852	0.00168541567415206	0.0016168744640665	0.00161687355342612	0.00161687354875733
0.08	12.9215293958802	80	12.9215645006612	12.9215289573326	12.9215293396495	0.00382902369286129	0.00418727203114664	0.00382902625462435	0.00382902370489213	0.00382902369330525
0.1	2.8784878211947	80	2.87834038043229	2.87848780005155	2.87848784104046	0.00757279835282046	0.00876006423666991	0.00757280376675526	0.00757279837620531	0.00757279835375731
0.12	80	80	80	80	80	0.0132828412212241	0.0162275163424899	0.013282850825903	0.0132828412600657	0.0132828412228893
0.14	72.5508273967047	80	72.5509904460762	72.5508283248067	72.550827414265	0.0213905509762145	0.0274354737413409	0.0213905662390952	0.0213905510351265	0.0213905509788727
0.16	33.6759827360679	80	33.6759857720802	33.6759823768173	33.6759827687295	0.0322902462230465	0.0431877099808742	0.0322902686819678	0.0322902463068712	0.0322902462270206
0.18	12.173979226665	78.3693421215661	12.1740126688352	12.1739787989815	12.173979177324	0.0462879930562731	0.0641892049979817	0.0462880243431101	0.0462879931696656	0.046287993061896
0.2	2.71109621272846	61.3518508638079	2.71094760166167	2.71109621589691	2.71109622936566	0.0635461212862132	0.0909840956953273	0.0635461629229353	0.063546121433188	0.063546121293825
0.22	80	46.939706995088	80	80	80	0.0841393462626043	0.123902568955057	0.0841393995309773	0.0841393464460459	0.0841393462725209
0.24	61.9658084020794	35.0505913868609	61.9659447337694	61.9658091898246	61.9658084111684	0.108065033207991	0.163018900421401	0.108065099157837	0.108065033430287	0.108065033220495
0.26	28.7495930790201	25.4752720801583	28.7495964305152	28.7495927516863	28.7495931047379	0.135247391773987	0.208128469554437	0.135247471215477	0.135247392036965	0.135247391789349
0.28	10.3880524902934	18.0147716551588	10.3880785513179	10.3880520940766	10.3880524551847	0.165519281163918	0.258747141304212	0.165519374742675	0.165519281468663	0.16551928118236
0.3	2.31205084825272	12.4550639146779	2.31191677843621	2.31205087779832	2.31205085953298	0.198597462840811	0.314133069671053	0.198597570920175	0.198597463187491	0.198597462862513
0.32	80	8.53654660574784	80	80	80	0.234162590132977	0.373327800418888	0.234162712743897	0.234162590520611	0.234162590158059
0.34	46.7215361857143	6.10151909833561	46.7216328686807	46.7215367726944	46.7215361856343	0.271867142516011	0.435211536117014	0.27186727939804	0.271867142943083	0.271867142544526
0.36	21.6634606850594	4.89561389331509	21.6634603044824	21.6634604144853	21.6634607017883	0.311348555233797	0.498566400993244	0.311348705866814	0.311348555698313	0.311348555265751
0.38	7.82246312662817	4.70293646164319	7.82247765119008	7.82246279454938	7.82246310828127	0.352213983020582	0.562141646651909	0.352214146713895	0.352213983519991	0.352213983055919
0.4	1.73965223326966	5.31915376945926	1.73954964736085	1.73965229162571	1.73965223840433	0.394020565025042	0.624715509849922	0.394020740862929	0.394020565556216	0.394020565063655
0.42	56.2289767704126	6.51839105906709	56.2290618237671	56.2289765334398	56.2289767255467	0.436329680179466	0.68514959124149	0.436329867118465	0.436329680738322	0.436329680221143
0.44	30.5538370549183	8.1967863593965	30.553892087585	30.5538374275043	30.553837048137	0.478709333561209	0.74243307115641	0.478709530520254	0.478709334143044	0.478709333605604
0.46	14.1556017193301	10.1710868700952	14.1555959469509	14.1556015174844	14.1556017276282	0.520744381291069	0.795715296598457	0.52074458723212	0.520744381890505	0.520744381337693
0.48	5.10703853281791	12.309272958387	5.10704157632357	5.10703828844665	5.1070385289749	0.562027632665031	0.844326434274941	0.562027846661063	0.562027633275978	0.562027632713257
0.5	1.13457297058868	14.4998786410861	1.13450903140274	1.13457305408411	1.13457297043663	0.602148798033689	0.887786756602896	0.602149019218632	0.602148798649501	0.602148798082777
0.52	31.9351955566464	16.6151646902038	31.9352283350921	31.935195398236	31.935195529299	0.640725912280137	0.925805728056686	0.640726139847257	0.64072591289357	0.640725912329248
0.54	17.337578397294	18.6510898909037	17.3375995534703	17.3375786000724	17.3375783888042	0.677407860085835	0.958272569781639	0.67740809326989	0.677407860689465	0.67740786013405
0.56	8.02521401100948	20.5229757975931	8.02520318730423	8.02521387747359	8.02521401388764	0.711881605031429	0.985240108392846	0.71188184308534	0.711881605617807	0.711881605077775
0.58	2.89245044774198	22.1934289293906	2.89244539852597	2.89245029389514	2.89245045257324	0.743868360281746	1.00690379234348	0.743868602459005	0.743868360843536	0.743868360325243
0.6	0.641792166422457	23.6395422834186	0.641762570545676	0.641792260929809	0.641792163260476	0.773117907748622	1.02357765634565	0.773118153253026	0.773117908278867	0.773117907788323
0.62	17.8764082636176	24.8144181862341	17.8764114854054	17.8764081756973	17.8764082500755	0.799425823078156	1.03566880101779	0.799426071041716	0.799425823570369	0.799425823113177
0.64	9.7048996752799	25.7860655424603	9.70490145592927	9.70489978788084	9.70489967034595	0.822633581571803	1.0436518318065	0.822633831041217	0.822633582020264	0.822633581601341
0.66	4.4919949249585	26.5322376266472	4.49198100242216	4.49199484513562	4.49199492649983	0.842630408690992	1.04804437116438	0.842630658618425	0.84263040909085	0.842630408714348
0.68	1.61885182053647	27.0681724794295	1.61884385138821	1.61885173822572	1.61885182680669	0.859348200022335	1.04938453551796	0.859348449270438	0.859348200369645	0.859348200038938
0.7	0.35913214844816	27.413840012331	0.35912388904066	0.359132235281276	0.359132145099882	0.87275486533459	1.04821099943434	0.872755112686639	0.872754865626423	0.872754865344006
0.72	72.7133335796616	27.5558061052996	72.7132329363713	72.7133336648245	72.713333606776	0.882934499650576	1.04504599720107	0.882934743717857	0.882934499885146	0.882934499652555
0.74	54.2191653010234	27.5868721099881	54.2190767421966	54.2191654760076	54.219165332289	0.890101903123943	1.04038151200562	0.890102142220369	0.890101903300881	0.890101903118472
0.76	38.368348467956	27.5015053688131	38.3682890409643	38.3683485619638	38.3683484897528	0.894608610637276	1.03466865456745	0.894608842650871	0.894608610757852	0.89460861062463
0.78	25.4323584690275	27.3246274625111	25.4323419597787	25.4323583835878	25.4323584708273	0.896907077009258	1.0283101315081	0.896907299350261	0.896907077076357	0.896907076990022
0.8	15.4980732973357	27.0798137694708	15.4980879977248	15.4980732544221	15.4980732916332	0.897493633633628	1.02165557814675	0.897493843296576	0.897493633651555	0.897493633608672
0.82	39.0932068519282	26.7521400122711	52.8097915544854	39.0932069814807	39.0932068735571	0.896881819210564	1.01499941144975	0.896898270869447	0.896881819184873	0.896881819181021
0.84	25.9114841739966	26.4289404626423	37.3576154057674	25.91148410906	25.9114841753471	0.895554668417142	1.00858091196119	0.895641067756231	0.895554668354234	0.895554668384342
0.86	15.7891825259935	26.0960209381317	24.753523068475	15.7891824950502	15.7891825198758	0.893929665952814	1.00258614065781	0.894201135107336	0.893929665859551	0.893929665918209
0.88	8.59801673767327	25.7674472157781	15.0791683362279	8.59801685043426	8.59801674126138	0.892326202267788	0.997151328075916	0.892977402723646	0.89232620215123	0.892326202232872
0.9	3.99189091352376	25.4545182453156	8.20904487999955	3.99189086988283	3.99189091777471	0.890943807262769	0.992367364613967	0.892255979341554	0.89094380712985	0.890943807228999
0.92	52.2972338641228	25.1292992564084	33.3158491643905	52.2972340296804	52.2972338736399	0.889914139604449	0.988285001636903	0.892223531481017	0.889914139461952	0.889914139573201
0.94	36.9887810674578	24.8660391542084	22.0642508948377	36.9887811557969	36.9887810736784	0.889318231479401	0.984920507852229	0.892966733807929	0.889318231333956	0.889318231451927
0.96	24.5059023448384	24.6377843534181	13.4348588103467	24.5059022604203	24.505902336529	0.889207876565571	0.982261486581526	0.894482393906075	0.889207876423553	0.889207876542961
0.98	14.9268549282874	24.4466117583015	7.31087230636761	14.9268548867226	14.9268549164172	0.889605004137059	0.980272638440016	0.896682912000322	0.889605004004443	0.889605004120207
1	8.12557512166463	24.2928762219522	3.39200942302702	8.12557522504081	8.12557512145447	0.890490702026862	0.978901277832775	0.899402480812633	0.890490701909171	0.890490702016441
1.02	33.7738028555826	24.1389412282848	49.986713666897	33.7738029037522	33.7738028542169	0.891827174060079	0.978082411400981	0.902463980892506	0.891827173962326	0.891827174056525
1.04	22.3722563035042	24.0507129521629	37.2316773943508	22.3722562041819	22.3722562911941	0.893554886295725	0.977743328979707	0.905705704696317	0.893554886222247	0.893554886299225
1.06	13.6253455331574	23.994300966518	26.3208887147707	13.6253454820351	13.6253455192869	0.895593660104125	0.977807616923515	0.909004962555558	0.895593660058423	0.895593660114612
1.08	7.41619255338168	23.9662391060822	17.4311989705425	7.41619264164191	7.41619255131393	0.897835362794495	0.978198573177576	0.912275104408877	0.897835362779201	0.897835362811653
1.1	3.44169296250308	23.9626734555054	10.6138151124307	3.4416929213485	3.4416929638975	0.900136209973744	0.97884201232122	0.915447934928088	0.900136209990549	0.900136209997038
1.12	56.2946107243814	23.9430057596511	41.8292269669111	56.2946106110713	56.2946107056066	0.90237784610992	0.979668429498254	0.9184929545881	0.902377846159463	0.902377846138615
1.14	41.9481970364893	23.9712700056155	31.1565524947264	41.9481970397962	41.9481970310031	0.904484108430442	0.980614612997478	0.92140760658271	0.904484108512304	0.904484108463634
1.16	29.6666288902207	24.0127048134018	22.0266182319728	29.6666288691785	29.6666288860014	0.906435916062874	0.981624731798103	0.924210014850615	0.906435916175588	0.906435916099526
1.18	19.6537209045593	24.0637922931822	14.5876015405134	19.6537207754948	19.6537208918046	0.908258064464662	0.982650971020201	0.926919766453645	0.908258064605668	0.908258064503637
1.2	11.9709000962088	24.1213033356709	8.88252523255019	11.9709000256102	11.97090008284	0.909991584492428	0.983653774944141	0.929535777905214	0.909991584658081	0.909991584532513
1.22	37.5455325323992	24.1458036206663	43.1822912496849	37.5455325628728	37.5455325382771	0.911698234253205	0.98460171726937	0.932062155350947	0.911698234438913	0.911698234293156
1.24	26.548371455633	24.2028528260999	33.5659160134639	26.5483714565234	26.548371459596	0.913441463028996	0.985471120346934	0.934508829937948	0.91344146322943	0.91344146306759
1.26	17.5850914253623	24.2595069086447	25.0029021426625	17.5850913231986	17.5850914191488	0.915273222133897	0.986245465203206	0.93689586926755	0.915273222343156	0.915273222169967
1.28	10.7093049894698	24.3142066073324	17.6771625390983	10.7093049350869	10.7093049805874	0.917214732581935	0.986914666748071	0.939243488018381	0.917214732793737	0.91721473261441
1.3	5.82873826048945	24.365734242323	11.7077501724632	5.8287383223965	5.82873825972496	0.919239149819625	0.987474263760985	0.94155554059114	0.919239150027593	0.919239149847552
1.32	43.9172472179283	24.3766445259193	40.2713187633615	43.9172472471952	43.917247234471	0.921308949451739	0.98792452419922	0.943841053242182	0.921308949649703	0.921308949474322
1.34	32.7239394258092	24.4143731282826	32.425357643237	32.7239395182544	32.7239394448891	0.923384825144566	0.988269561695649	0.946113611490705	0.923384825326962	0.923384825161215
1.36	23.1425710251804	24.4477266526135	25.202709629917	23.1425710739504	23.1425710385273	0.925437288512198	0.988516474641778	0.948393591774674	0.925437288674411	0.925437288522566
1.38	15.3315136649207	24.4767106003013	18.7725288366704	15.33151360867	15.331513666032	0.927440801712109	0.988674549172734	0.950698550428607	0.927440801850655	0.927440801716122
1.4	9.33830828992979	24.5014696542295	13.2721076018272	9.33830826305369	9.33830828606702	0.929359454746107	0.988754541590742	0.953028262401005	0.929359454858672	0.929359454743949
1.42	40.2497324603233	24.485709777101	36.1140945764736	40.2497325175386	40.2497324750635	0.931172033238035	0.988768007126844	0.955381172091085	0.931172033323477	0.931172033230138
1.44	29.998005525929	24.4977947890304	29.9723295554811	29.998005633451	29.9980055430391	0.932869866774704	0.988726738788361	0.957754019488062	0.932869866833067	0.93286986676173
1.46	21.2192110438596	24.5072586236749	24.1492547951915	21.2192111049797	21.2192110557897	0.934456712723359	0.988642297968684	0.960144472610475	0.934456712755864	0.934456712706174
1.48	14.0600480747624	24.5146352598408	18.7829460060226	14.0600480341877	14.0600480755321	0.935935630558575	0.988525651426245	0.962544612929583	0.935935630567488	0.935935630538215
1.5	8.56542833151542	24.520419020597	14.0002744463684	8.56542831323262	8.56542832776822	0.937291360909102	0.988386906870081	0.964930036565708	0.937291360897524	0.937291360886714
1.52	46.0926646843125	24.4885075362552	36.158919832484	46.092664647846	46.0926646753636	0.938522685997779	0.988235094364298	0.967278920408674	0.938522685969345	0.93852268597455
1.54	35.8491212849945	24.487319084748	31.5137927272473	35.8491213148211	35.8491212834223	0.939645254507499	0.988078041257956	0.969575426517339	0.939645254466118	0.939645254484586
1.56	26.7173611932056	24.4863306424282	26.8798656661062	26.7173612733799	26.7173611974708	0.940696421356014	0.987922309824299	0.97181516342567	0.940696421305709	0.940696421334488
1.58	18.8979168175111	24.4859286906263	22.3566177912249	18.8979168610281	18.8979168203963	0.941723061943811	0.987773203061766	0.974000809005387	0.941723061888615	0.941723061924613
1.6	12.5214286996014	24.4863919094904	18.0500259829943	12.5214286563122	12.5214286951735	0.942761350362772	0.987634824789771	0.97613190348518	0.942761350306595	0.942761350346687
1.62	38.6421832725612	24.4513540892337	33.1142843968402	38.6421831951609	38.6421832555505	0.94385149173633	0.987510137851869	0.978214319060389	0.943851491682768	0.943851491723948
1.64	30.0446134676025	24.4489408378226	30.0199482796019	30.0446134568195	30.0446134589164	0.945031331233612	0.987401067061678	0.980258938129459	0.945031331185782	0.945031331225311
1.66	22.3850859502149	24.4483220054964	26.7763918428434	22.3850859911181	22.3850859483425	0.946333787029847	0.987308616940543	0.982282386661382	0.946333786990298	0.946333787025779
1.68	15.8296926430002	24.4495768876438	23.4393728271151	15.8296926609165	15.8296926416357	0.947774901847047	0.987233012113643	0.984301824806798	0.947774901817735	0.947774901847147
1.7	10.4862238408633	24.4526877204272	20.076192581828	10.4862237923937	10.4862238346828	0.949339114262226	0.987173850088848	0.986326384724189	0.949339114244484	0.949339114266232
1.72	38.9543236881544	24.4210109896014	30.6258886444266	38.9543236088421	38.9543236789652	0.951004451842784	0.987130214654286	0.98836346446586	0.951004451837255	0.951004451850257
1.74	31.3847398297934	24.4224212091502	29.179431820465	31.384739777367	31.3847398236177	0.952746909994406	0.987100801474822	0.990419007009506	0.952746910000983	0.952746910004758
1.76	24.4080388979543	24.4258664867614	27.4843204054521	24.4080388983542	24.4080388969255	0.954547542418072	0.987084031129596	0.992500029850519	0.954547542435901	0.954547542430602
1.78	18.1903572706275	24.431236819737	25.5518335043876	18.1903573116274	18.190357273677	0.956387049428684	0.987078162668236	0.994613385946078	0.956387049456272	0.95638704944262
1.8	12.8669322049192	24.4383582217402	23.4042611719657	12.866932225685	12.8669322071128	0.958233940712397	0.987081402449571	0.996761854774128	0.958233940747788	0.958233940726944
1.82	37.7524884920971	24.4104635576852	17.9281638942729	37.7524884730512	37.7524884961142	0.960065181688914	0.987091961218804	0.998934578444306	0.960065181729873	0.960065181703305
1.84	31.3518611874569	24.4153345260308	18.9274910085479	31.3518611617967	31.3518611898066	0.96186727131558	0.987108115294406	1.00110293556451	0.961867271359744	0.961867271329114
1.86	25.2744263316122	24.4218551068958	19.8704087989383	25.2744263208649	25.2744263344929	0.963639142299055	0.987128250895172	1.00321910995449	0.963639142344057	0.963639142311136
1.88	19.6672082826801	24.4298767082223	20.7474147287314	19.6672083082763	19.6672082879672	0.965384077213537	0.987150907928174	1.00521961618404	0.96538407725714	0.9653840772237
1.9	14.6652470326789	24.4392089916011	21.5510063878788	14.6652470854092	14.6652470397241	0.967096125912909	0.987174820684257	1.00703198039481	0.967096125953157	0.967096125920842
1.92	35.5646753654684	24.4130873533946	32.890929594734	35.5646753753474	35.5646753686175	0.968774706908982	0.987198910527453	1.00859549085014	0.968774706944314	0.96877470691453
1.94	30.3229862113891	24.4193107281987	31.0588866143067	30.3229862089894	30.3229862126015	0.970423756845811	0.987222288052801	1.00987216616835	0.970423756875129	0.97042375684897
1.96	25.2092879901364	24.4267925480455	28.9235945245	25.2092879805622	25.2092879902608	0.972053317225133	0.987244244859829	1.01085418886182	0.972053317247818	0.97205331722604
1.98	20.3437603732286	24.4354220732251	26.5185309819657	20.3437603740276	20.3437603740563	0.973672513139099	0.987264251942291	1.01156196907782	0.973672513154967	0.973672513138
2	15.8462602052873	24.4450524373534	23.8899828179376	15.8462602340112	15.8462602083481	0.975278166681329	0.987281962440215	1.01203537555678	0.9752781666906	0.975278166678555
2.02	33.8955126188004	24.4189656791186	19.5340206573389	33.8955126231571	33.8955126181303	0.97686815435754	0.987297173819171	1.01231880883753	0.976868154360777	0.976868154353479
2.04	29.5930608164837	24.4250077827979	20.3903315032008	29.5930608161166	29.5930608149651	0.978441793733446	0.987309806668324	1.01245035005118	0.978441793731481	0.97844179372851
2.06	25.2817237846864	24.4321386063928	21.1724808303257	25.2817237754666	25.281723782129	0.980002366357189	0.987319879779077	1.01245419121924	0.980002366351036	0.980002366351786
2.08	21.057723308837	24.4402912230065	21.8784831157717	21.0577232950318	21.0577233059429	0.981552046253403	0.987327497871157	1.01233859757218	0.981552046244157	0.981552046247911
2.1	17.0235973397941	24.4493589903115	22.5075490418633	17.0235973361202	17.0235973380453	0.983082655585404	0.987332848980333	1.01209801343787	0.98308265557415	0.983082655580149
2.12	32.8321593436641	24.4226598736205	33.6719536625136	32.8321593474979	32.8321593438982	0.984587856341553	0.987336165786854	1.01173034912689	0.984587856329292	0.984587856336794
2.14	29.2933018005597	24.4280707529825	31.2514658215383	29.293301805653	29.2933018006019	0.986063971245877	0.987337707274149	1.0112451245604	0.986063971233482	0.986063971241802
2.16	25.6459820371748	24.4345775268188	28.5621857262535	25.6459820383166	25.6459820364386	0.987512503492199	0.987337739593237	1.01066894184316	0.987512503480401	0.98751250348893
2.18	21.9662114365333	24.4421341983544	25.6551795311374	21.9662114300328	21.9662114348285	0.988935812955012	0.987336531753966	1.01004237180287	0.988935812944385	0.988935812952604
2.2	18.3399564322223	24.4506501937693	22.5938578821009	18.3399564217008	18.3399564301433	0.99032881953143	0.98733436247139	1.00941088554844	0.990328819522381	0.990328819529879
2.22	31.8088946248109	24.4234550177056	30.1420295218195	31.8088946267223	31.8088946258019	0.991688906418285	0.987331491833673	1.00882504329154	0.991688906411062	0.991688906417537
2.24	28.9578484507777	24.4284329460903	29.208295221049	28.9578484562299	28.9578484520093	0.993016276719973	0.987328153649959	1.00833607134961	0.993016276714686	0.99301627671994
2.26	25.9253960249717	24.4345736895911	27.9888738713358	25.9253960316493	25.9253960259456	0.99431584774012	0.987324546907985	1.00799364031792	0.994315847736773	0.994315847740691
2.28	22.7693448754837	24.4418319638194	26.490002559327	22.7693448786809	22.7693448756569	0.995593364064033	0.98732084160253	1.00784184949489	0.995593364062555	0.995593364065086
2.3	19.5591948091365	24.4501153641886	24.7271168771588	19.5591948054364	19.5591948083223	0.996848037730085	0.987317194985571	1.00791419455807	0.996848037730362	0.996848037731497
2.32	30.7317871130144	24.4227495439358	17.4424103992296	30.7317871107559	30.7317871132494	0.998080418650839	0.98731373170447	1.00822163821543	0.998080418652732	0.998080418652496
2.34	28.5205057112114	24.4276134587508	18.5135032400003	28.5205057116688	28.520505711896	0.99929260249766	0.98731054355671	1.00874797570005	0.999292602501019	0.999292602499459
2.36	26.0741224325584	24.4336904353302	19.5179174858872	26.0741224365631	26.0741224334857	1.00048987151878	0.987307687222909	1.00944819283444	1.00048987152345	1.00048987152063
2.38	23.434100132025	24.4409281978099	20.4481580724845	23.434100137497	23.4341001327385	1.00167760612228	0.987305195224096	1.01025279760496	1.00167760612814	1.00167760612412
2.4	20.6541657980415	24.4492270968504	21.2982686436247	20.6541658006438	20.6541657980393	1.00285521396851	0.987303096182629	1.01107595566189	1.00285521397546	1.0028552139703
2.42	29.6691081596716	24.4219055825258	32.6268544165207	29.6691081565083	29.6691081591517	1.00402243300803	0.987301397916225	1.01183803133252	1.00402243301598	1.00402243300973
2.44	28.0575185884118	24.4268357360082	30.8321166341809	28.057518585473	28.0575185882811	1.00517967016349	0.987300089182725	1.01247849886004	1.00517967017239	1.0051796701651
2.46	26.1706151868828	24.4329944701681	28.7304311829988	26.170615186636	26.1706151872017	1.00632959250175	0.987299138544488	1.01296521193219	1.00632959251156	1.00632959250326
2.48	24.0354561087686	24.4403237320532	26.3556980334984	24.0354561120498	24.0354561093491	1.00747491143764	0.987298505716342	1.01329406756934	1.00747491144832	1.00747491143906
2.5	21.691237496952	24.4487188131223	23.7544825045622	21.6912375018418	21.6912374973673	1.0086136003783	0.987298161599145	1.01348151368118	1.00861360038983	1.00861360037965
2.52	28.6221190719709	24.4214938675993	19.5114494510052	28.6221190715796	28.6221190712936	1.00974365893142	0.987298070650494	1.01355065420474	1.00974365894379	1.00974365893272
2.54	27.5776152484441	24.4265174665827	20.3819214770748	27.5776152457861	27.5776152479431	1.01086349960574	0.987298191527431	1.01352103057801	1.01086349961894	1.01086349960701
2.56	26.228205362053	24.4327637643719	21.1755367691802	26.22820535958	26.2282053619296	1.01197338660712	0.987298474579195	1.01340138293964	1.01197338662114	1.01197338660839
2.58	24.5883506110352	24.4401726701338	21.8905435595746	24.5883506111435	24.5883506113496	1.01307395615506	0.98729887165256	1.01318765364688	1.01307395616986	1.01307395615633
2.6	22.6840585337186	24.4486380956502	22.5263859810177	22.6840585372546	22.6840585342914	1.01416259463792	0.987299354498344	1.01286491937521	1.01416259465348	1.01416259463922
2.62	27.5717973547722	24.4214734038174	33.7110671514071	27.5717973585698	27.5717973543722	1.01523659796782	0.987299895504209	1.01242437670193	1.01523659798409	1.01523659796916
2.64	27.063057498084	24.4265468741308	31.2917167394546	27.0630574981908	27.0630574976264	1.01629350356123	0.987300466749035	1.01187109107115	1.01629350357818	1.01629350356261
2.66	26.229503674758	24.4328327984315	28.6019107615081	26.2295036725621	26.2295036744579	1.01733229090862	0.987301036004373	1.01122904420751	1.0173322909262	1.01733229091005
2.68	25.0746809708031	24.4402715619337	25.6930008081443	25.0746809686994	25.0746809708572	1.01835255552174	0.987301575180838	1.01053759662788	1.01835255553991	1.01835255552322
2.7	23.6127480254467	24.4487578130452	22.6286894489519	23.6127480258066	23.6127480259154	1.01935199370179	0.987302077532047	1.00984202546433	1.0193519937205	1.0193519937033
2.72	26.0379716798298	24.4216058406662	30.1600030237431	26.0379716884868	26.037971680111	1.02032743064035	0.98730253735531	1.00919335197599	1.02032743065954	1.02032743064189
2.74	26.3738136396818	24.426684960141	29.225642754696	26.3738136458153	26.3738136396986	1.02127522769787	0.987302948189684	1.00864362719183	1.02127522771752	1.02127522769944
2.76	26.3856792304659	24.4329705678754	28.005144938067	26.3856792329292	26.3856792302598	1.02219260960698	0.987303298135052	1.00824348126538	1.02219260962708	1.02219260960857
2.78	26.0600014976938	24.4404041604294	26.5048880045696	26.0600014964734	26.0600014974081	1.02307827880946	0.987303577782313	1.00803794543733	1.02307827883002	1.02307827881105
2.8	25.3911395168839	24.4488814657387	24.7404281105752	25.3911395133296	25.3911395167307	1.02393198336259	0.987303797055098	1.00806131415746	1.02393198338366	1.02393198336417
2.82	16.3562997995795	24.4217177896035	17.4472852166794	16.3578550415119	16.3578550448599	1.02474330544286	0.987303964686681	1.00832514856664	1.02474330730788	1.02474330728782
2.84	17.7799881202355	24.4267833700403	18.5168166779932	17.7829357824204	17.7829357846319	1.02548761493286	0.987304086315214	1.00881361442137	1.02548762668717	1.02548762666649
2.86	19.0827008715818	24.4330544261018	19.5197752238209	19.0870314569191	19.0870314580878	1.02612332930225	0.987304159802258	1.00948183798709	1.02612337275587	1.02612337273453
2.88	20.2594733248357	24.440473159976	20.448710888514	20.2651356167693	20.2651356170137	1.02659477189309	0.987304183245889	1.01026025558874	1.02659489319763	1.02659489317563
2.9	21.3076872213711	24.4489358860607	21.2976965560415	21.3145811056788	21.3145811051326	1.02683854930476	0.987304171970415	1.01106277954359	1.02683883173727	1.02683883171464
2.92	0	24.4217583789279	32.6237386371925	31.8217112827672	31.8217112875568	1.02676538141931	0.987304138199144	1.01180937429549	1.0268036671855	1.02680366716231
2.94	0	24.4268112310036	30.8285282951907	29.2530164837984	29.2530164841692	1.02625492922884	0.98730408937746	1.01243900604476	1.02645918314373	1.0264591831201
2.96	0	24.4330709123026	28.7265822224228	26.4085487712842	26.408548769106	1.02514992764607	0.987304023737215	1.01291894949528	1.02580197775865	1.02580197773473
2.98	0	24.44047978103	26.3517823891187	23.3589125888933	23.3589125886311	1.0232597589571	0.987303938561586	1.01324448636159	1.02485168397287	1.02485168394883
3	0	24.4489342249981	23.7506694360157	20.1873364180676	20.1873364233889	1.02037063613008	0.987303847422395	1.01343144332761	1.02364082166912	1.02364082164513


==> figures/plotu_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_kappa0.75_I30_ua0_ub80_omega0.0.dat <==
t	u-FE	uN-1	uN-2	uN-3	uN-4	s-FE	s-1	s-2	s-3	s-4
0.02	80	80	80	80	80	9.48221705353084e-05	9.48221705353084e-05	9.48221705353084e-05	9.48221705353084e-05	9.48221705353084e-05
0.04	76.9653384093186	80	76.9655112936775	76.9653394023248	76.9653384312292	0.000514993192389641	0.000518590107375498	0.000514993397305518	0.000514993193566629	0.000514993192415611
0.06	35.7342155395097	80	35.7342152715387	35.7342151746536	35.734215575572	0.00161687354859852	0.00168541567415206	0.0016168744640665	0.00161687355342612	0.00161687354875733
0.08	12.9215293958802	80	12.9215645006612	12.9215289573326	12.9215293396495	0.00382902369286129	0.00418727203114664	0.00382902625462435	0.00382902370489213	0.00382902369330525
0.1	2.8784878211947	80	2.87834038043229	2.87848780005155	2.87848784104046	0.00757279835282046	0.00876006423666991	0.00757280376675526	0.00757279837620531	0.00757279835375731
0.12	80	80	80	80	80	0.0132828412212241	0.0162275163424899	0.013282850825903	0.0132828412600657	0.0132828412228893
0.14	72.5508273967047	80	72.5509904460762	72.5508283248067	72.550827414265	0.0213905509762145	0.0274354737413409	0.0213905662390952	0.0213905510351265	0.0213905509788727
0.16	33.6759827360679	80	33.6759857720802	33.6759823768173	33.6759827687295	0.0322902462230465	0.0431877099808742	0.0322902686819678	0.0322902463068712	0.0322902462270206
0.18	12.173979226665	78.3620928619137	12.1740126688352	12.1739787989815	12.173979177324	0.0462879930562731	0.0641891964055999	0.0462880243431101	0.0462879931696656	0.046287993061896
0.2	2.71109621272846	61.343533405302	2.71094760166167	2.71109621589691	2.71109622936566	0.0635461212862132	0.0909840474367863	0.0635461629229353	0.063546121433188	0.063546121293825
0.22	80	46.9407138450697	80	80	80	0.0841393462626043	0.123902420357281	0.0841393995309773	0.0841393464460459	0.0841393462725209
0.24	61.9658084020794	35.0499469930294	61.9659447337694	61.9658091898246	61.9658084111684	0.108065033207991	0.16301855697063	0.108065099157837	0.108065033430287	0.108065033220495
0.26	28.7495930790201	25.4729831815986	28.7495964305152	28.7495927516863	28.7495931047379	0.135247391773987	0.208127803632712	0.135247471215477	0.135247392036965	0.135247391789349
0.28	10.3880524902934	18.0108910839958	10.3880785513179	10.3880520940766	10.3880524551847	0.165519281163918	0.258745994575014	0.165519374742675	0.165519281468663	0.16551928118236
0.3	2.31205084825272	12.4496976999079	2.31191677843621	2.31205087779832	2.31205085953298	0.198597462840811	0.314131254774495	0.198597570920175	0.198597463187491	0.198597462862513
0.32	80	8.54008894724873	80	80	80	0.234162590132977	0.373325112488531	0.234162712743897	0.234162590520611	0.234162590158059
0.34	46.7215361857143	6.10303147754766	46.7216328686807	46.7215367726944	46.7215361856343	0.271867142516011	0.435207766150648	0.27186727939804	0.271867142943083	0.271867142544526
0.36	21.6634606850594	4.89512092904164	21.6634603044824	21.6634604144853	21.6634607017883	0.311348555233797	0.49856135043533	0.311348705866814	0.311348555698313	0.311348555265751
0.38	7.82246312662817	4.70051325866977	7.82247765119008	7.82246279454938	7.82246310828127	0.352213983020582	0.562135138219009	0.352214146713895	0.352213983519991	0.352213983055919
0.4	1.73965223326966	5.31493217523617	1.73954964736085	1.73965229162571	1.73965223840433	0.394020565025042	0.624707391793848	0.394020740862929	0.394020565556216	0.394020565063655
0.42	56.2289767704126	6.52274804328483	56.2290618237671	56.2289765334398	56.2289767255467	0.436329680179466	0.685139745979362	0.436329867118465	0.436329680738322	0.436329680221143
0.44	30.5538370549183	8.19887037033947	30.553892087585	30.5538374275043	30.553837048137	0.478709333561209	0.742421421417583	0.478709530520254	0.478709334143044	0.478709333605604
0.46	14.1556017193301	10.1709548690922	14.1555959469509	14.1556015174844	14.1556017276282	0.520744381291069	0.79570180981532	0.52074458723212	0.520744381890505	0.520744381337693
0.48	5.10703853281791	12.3070322807383	5.10704157632357	5.10703828844665	5.1070385289749	0.562027632665031	0.844311121669275	0.562027846661063	0.562027633275978	0.562027632713257
0.5	1.13457297058868	14.4956924473994	1.13450903140274	1.13457305408411	1.13457297043663	0.602148798033689	0.887769665426561	0.602149019218632	0.602148798649501	0.602148798082777
0.52	31.9351955566464	16.6194049813866	31.9352283350921	31.935195398236	31.935195529299	0.640725912280137	0.925786938887382	0.640726139847257	0.64072591289357	0.640725912329248
0.54	17.337578397294	18.652968456386	17.3375995534703	17.3375786000724	17.3375783888042	0.677407860085835	0.958252192771007	0.67740809326989	0.677407860689465	0.67740786013405
0.56	8.02521401100948	20.5225753720624	8.02520318730423	8.02521387747359	8.02521401388764	0.711881605031429	0.985218279641311	0.71188184308534	0.711881605617807	0.711881605077775
0.58	2.89245044774198	22.1908798014688	2.89244539852597	2.89245029389514	2.89245045257324	0.743868360281746	1.00688066707357	0.743868602459005	0.743868360843536	0.743868360325243
0.6	0.641792166422457	23.6350275531033	0.641762570545676	0.641792260929809	0.641792163260476	0.773117907748622	1.02355339735113	0.773118153253026	0.773117908278867	0.773117907788323
0.62	17.8764082636176	24.8183157701742	17.8764114854054	17.8764081756973	17.8764082500755	0.799425823078156	1.0356435741448	0.799426071041716	0.799425823570369	0.799425823113177
0.64	9.7048996752799	25.787608828428	9.70490145592927	9.70489978788084	9.70489967034595	0.822633581571803	1.04362580213173	0.822633831041217	0.822633582020264	0.822633581601341
0.66	4.4919949249585	26.5315203408993	4.49198100242216	4.49199484513562	4.49199492649983	0.842630408690992	1.04801770074626	0.842630658618425	0.84263040909085	0.842630408714348
0.68	1.61885182053647	27.0653332145261	1.61884385138821	1.61885173822572	1.61885182680669	0.859348200022335	1.04935737907323	0.859348449270438	0.859348200369645	0.859348200038938
0.7	0.35913214844816	27.4090677190191	0.35912388904066	0.359132235281276	0.359132145099882	0.87275486533459	1.04818349609813	0.872755112686639	0.872754865626423	0.872754865344006
0.72	72.7133335796616	27.5594862274628	72.7132329363713	72.7133336648245	72.713333606776	0.882934499650576	1.04501826983281	0.882934743717857	0.882934499885146	0.882934499652555
0.74	54.2191653010234	27.5882330878487	54.2190767421966	54.2191654760076	54.219165332289	0.890101903123943	1.04035366743358	0.890102142220369	0.890101903300881	0.890101903118472
0.76	38.368348467956	27.500640942445	38.3682890409643	38.3683485619638	38.3683484897528	0.894608610637276	1.03464078541959	0.894608842650871	0.894608610757852	0.89460861062463
0.78	25.4323584690275	27.3216749827364	25.4323419597787	25.4323583835878	25.4323584708273	0.896907077009258	1.02828231579415	0.896907299350261	0.896907077076357	0.896907076990022
0.8	15.4980732973357	27.0749599808679	15.4980879977248	15.4980732544221	15.4980732916332	0.897493633633628	1.02162787460755	0.897493843296576	0.897493633651555	0.897493633608672
0.82	39.0932068519282	26.7557744380107	52.8097915544854	39.0932069814807	39.0932068735571	0.896881819210564	1.0149718620445	0.896898270869447	0.896881819184873	0.896881819181021
0.84	25.9114841739966	26.4302800735075	37.3576154057674	25.91148410906	25.9114841753471	0.895554668417142	1.00855354481845	0.895641067756231	0.895554668354234	0.895554668384342
0.86	15.7891825259935	26.0951556875236	24.753523068475	15.7891824950502	15.7891825198758	0.893929665952814	1.00255897410879	0.894201135107336	0.893929665859551	0.893929665918209
0.88	8.59801673767327	25.7645106098078	15.0791683362279	8.59801685043426	8.59801674126138	0.892326202267788	0.997124371929838	0.892977402723646	0.89232620215123	0.892326202232872
0.9	3.99189091352376	25.4496932801435	8.20904487999955	3.99189086988283	3.99189091777471	0.890943807262769	0.992340616709855	0.892255979341554	0.89094380712985	0.890943807228999
0.92	52.2972338641228	25.1329760368855	33.3158491643905	52.2972340296804	52.2972338736399	0.889914139604449	0.988258451082857	0.892223531481017	0.889914139461952	0.889914139573201
0.94	36.9887810674578	24.8674274561517	22.0642508948377	36.9887811557969	36.9887810736784	0.889318231479401	0.984894138324351	0.892966733807929	0.889318231333956	0.889318231451927
0.96	24.5059023448384	24.6369711907867	13.4348588103467	24.5059022604203	24.505902336529	0.889207876565571	0.982235280357466	0.894482393906075	0.889207876423553	0.889207876542961
0.98	14.9268549282874	24.4437280948255	7.31087230636761	14.9268548867226	14.9268549164172	0.889605004137059	0.980246577385462	0.896682912000322	0.889605004004443	0.889605004120207
1	8.12557512166463	24.2881029270458	3.39200942302702	8.12557522504081	8.12557512145447	0.890490702026862	0.978875339434817	0.899402480812633	0.890490701909171	0.890490702016441
1.02	33.7738028555826	24.1426674196573	49.986713666897	33.7738029037522	33.7738028542169	0.891827174060079	0.978056571318126	0.902463980892506	0.891827173962326	0.891827174056525
1.04	22.3722563035042	24.0521468915635	37.2316773943508	22.3722562041819	22.3722562911941	0.893554886295725	0.977717563535094	0.905705704696317	0.893554886222247	0.893554886299225
1.06	13.6253455331574	23.9935287317948	26.3208887147707	13.6253454820351	13.6253455192869	0.895593660104125	0.977781906265751	0.909004962555558	0.895593660058423	0.895593660114612
1.08	7.41619255338168	23.963391054667	17.4311989705425	7.41619264164191	7.41619255131393	0.897835362794495	0.978172901370496	0.912275104408877	0.897835362779201	0.897835362811653
1.1	3.44169296250308	23.9579301398914	10.6138151124307	3.4416929213485	3.4416929638975	0.900136209973744	0.978816362492606	0.915447934928088	0.900136209990549	0.900136209997038
1.12	56.2946107243814	23.9467553121513	41.8292269669111	56.2946106110713	56.2946107056066	0.90237784610992	0.979642785545295	0.9184929545881	0.902377846159463	0.902377846138615
1.14	41.9481970364893	23.9727220944258	31.1565524947264	41.9481970397962	41.9481970310031	0.904484108430442	0.980588961298783	0.92140760658271	0.904484108512304	0.904484108463634
1.16	29.6666288902207	24.0119458386819	22.0266182319728	29.6666288691785	29.6666288860014	0.906435916062874	0.981599063672879	0.924210014850615	0.906435916175588	0.906435916099526
1.18	19.6537209045593	24.0609530497642	14.5876015405134	19.6537207754948	19.6537208918046	0.908258064464662	0.98262528220675	0.926919766453645	0.908258064605668	0.908258064503637
1.2	11.9709000962088	24.116564890342	8.88252523255019	11.9709000256102	11.97090008284	0.909991584492428	0.983628060233157	0.929535777905214	0.909991584658081	0.909991584532513
1.22	37.5455325323992	24.1495536786771	43.1822912496849	37.5455325628728	37.5455325382771	0.911698234253205	0.984575971789618	0.932062155350947	0.911698234438913	0.911698234293156
1.24	26.548371455633	24.2043027087004	33.5659160134639	26.5483714565234	26.548371459596	0.913441463028996	0.985445340950949	0.934508829937948	0.91344146322943	0.91344146306759
1.26	17.5850914253623	24.2587436028173	25.0029021426625	17.5850913231986	17.5850914191488	0.915273222133897	0.986219652687926	0.93689586926755	0.915273222343156	0.915273222169967
1.28	10.7093049894698	24.3113614663534	17.6771625390983	10.7093049350869	10.7093049805874	0.917214732581935	0.986888825175142	0.939243488018381	0.917214732793737	0.91721473261441
1.3	5.82873826048945	24.3609888477141	11.7077501724632	5.8287383223965	5.82873825972496	0.919239149819625	0.987448395003242	0.94155554059114	0.919239150027593	0.919239149847552
1.32	43.9172472179283	24.380386595295	40.2713187633615	43.9172472471952	43.917247234471	0.921308949451739	0.9878986292004	0.943841053242182	0.921308949649703	0.921308949474322
1.34	32.7239394258092	24.4158147759841	32.425357643237	32.7239395182544	32.7239394448891	0.923384825144566	0.988243641880796	0.946113611490705	0.923384825326962	0.923384825161215
1.36	23.1425710251804	24.4469552079768	25.202709629917	23.1425710739504	23.1425710385273	0.925437288512198	0.988490534202843	0.948393591774674	0.925437288674411	0.925437288522566
1.38	15.3315136649207	24.4738576955579	18.7725288366704	15.33151360867	15.331513666032	0.927440801712109	0.988648594484371	0.950698550428607	0.927440801850655	0.927440801716122
1.4	9.33830828992979	24.4967170881814	13.2721076018272	9.33830826305369	9.33830828606702	0.929359454746107	0.988728575873731	0.953028262401005	0.929359454858672	0.929359454743949
1.42	40.2497324603233	24.4894454279893	36.1140945764736	40.2497325175386	40.2497324750635	0.931172033238035	0.988742031838036	0.955381172091085	0.931172033323477	0.931172033230138
1.44	29.998005525929	24.499230798856	29.9723295554811	29.998005633451	29.9980055430391	0.932869866774704	0.988700755167395	0.957754019488062	0.932869866833067	0.93286986676173
1.46	21.2192110438596	24.5064823785322	24.1492547951915	21.2192111049797	21.2192110557897	0.934456712723359	0.988616309459891	0.960144472610475	0.934456712755864	0.934456712706174
1.48	14.0600480747624	24.5117784094254	18.7829460060226	14.0600480341877	14.0600480755321	0.935935630558575	0.988499663225757	0.962544612929583	0.935935630567488	0.935935630538215
1.5	8.56542833151542	24.5156633487207	14.0002744463684	8.56542831323262	8.56542832776822	0.937291360909102	0.988360920711718	0.964930036565708	0.937291360897524	0.937291360886714
1.52	46.0926646843125	24.4922410429998	36.158919832484	46.092664647846	46.0926646753636	0.938522685997779	0.988209110020544	0.967278920408674	0.938522685969345	0.93852268597455
1.54	35.8491212849945	24.4887536478517	31.5137927272473	35.8491213148211	35.8491212834223	0.939645254507499	0.988052058184264	0.969575426517339	0.939645254466118	0.939645254484586
1.56	26.7173611932056	24.4855535695137	26.8798656661062	26.7173612733799	26.7173611974708	0.940696421356014	0.987896329664127	0.97181516342567	0.940696421305709	0.940696421334488
1.58	18.8979168175111	24.4830715449929	22.3566177912249	18.8979168610281	18.8979168203963	0.941723061943811	0.987747229261982	0.974000809005387	0.941723061888615	0.941723061924613
1.6	12.5214286996014	24.4816363853487	18.0500259829943	12.5214286563122	12.5214286951735	0.942761350362772	0.987608857440224	0.97613190348518	0.942761350306595	0.942761350346687
1.62	38.6421832725612	24.4550882255235	33.1142843968402	38.6421831951609	38.6421832555505	0.94385149173633	0.98748417522634	0.978214319060389	0.943851491682768	0.943851491723948
1.64	30.0446134676025	24.4503762946406	30.0199482796019	30.0446134568195	30.0446134589164	0.945031331233612	0.987375107289495	0.980258938129459	0.945031331185782	0.945031331225311
1.66	22.3850859502149	24.4475460088543	26.7763918428434	22.3850859911181	22.3850859483425	0.946333787029847	0.987282660527643	0.982282386661382	0.946333786990298	0.946333787025779
1.68	15.8296926430002	24.4467209271401	23.4393728271151	15.8296926609165	15.8296926416357	0.947774901847047	0.987207061564191	0.984301824806798	0.947774901817735	0.947774901847147
1.7	10.4862238408633	24.4479334257143	20.076192581828	10.4862237923937	10.4862238346828	0.949339114262226	0.987147904742801	0.986326384724189	0.949339114244484	0.949339114266232
1.72	38.9543236881544	24.4247463870053	30.6258886444266	38.9543236088421	38.9543236789652	0.951004451842784	0.98710427221973	0.98836346446586	0.951004451837255	0.951004451850257
1.74	31.3847398297934	24.4238578829569	29.179431820465	31.384739777367	31.3847398236177	0.952746909994406	0.987074859685907	0.990419007009506	0.952746910000983	0.952746910004758
1.76	24.4080388979543	24.4250916274367	27.4843204054521	24.4080388983542	24.4080388969255	0.954547542418072	0.987058090250282	0.992500029850519	0.954547542435901	0.954547542430602
1.78	18.1903572706275	24.428381890351	25.5518335043876	18.1903573116274	18.190357273677	0.956387049428684	0.987052225094278	0.994613385946078	0.956387049456272	0.95638704944262
1.8	12.8669322049192	24.4336048337015	23.4042611719657	12.866932225685	12.8669322071128	0.958233940712397	0.987055467525252	0.996761854774128	0.958233940747788	0.958233940726944
1.82	37.7524884920971	24.4141997136126	17.9266077687611	37.7524884730512	37.7524884961142	0.960065181688914	0.987066026748212	0.998934576599866	0.960065181729873	0.960065181703305
1.84	31.3518611874569	24.4167718291674	18.9245424122257	31.3518611617967	31.3518611898066	0.96186727131558	0.987082179178892	1.00110292382665	0.961867271359744	0.961867271329114
1.86	25.2744263316122	24.4210807492344	19.8660772499193	25.2744263208649	25.2744263344929	0.963639142299055	0.987102313617834	1.00321906650481	0.963639142344057	0.963639142311136
1.88	19.6672082826801	24.4270221585582	20.7417514699252	19.6672083082763	19.6672082879672	0.965384077213537	0.987124972138279	1.00521949485561	0.96538407725714	0.9653840772237
1.9	14.6652470326789	24.434455870254	21.5441115654784	14.6652470854092	14.6652470397241	0.967096125912909	0.987148885998434	1.00703169788663	0.967096125953157	0.967096125920842
1.92	35.5646753654684	24.416823648762	32.8958364565713	35.5646753753474	35.5646753686175	0.968774706908982	0.987172975027624	1.00859492828658	0.968774706944314	0.96877470691453
1.94	30.3229862113891	24.4207480858071	31.0633399053397	30.3229862089894	30.3229862126015	0.970423756845811	0.987196349912553	1.00987117893288	0.970423756875129	0.97042375684897
1.96	25.2092879901364	24.4260181738311	28.9275837354451	25.2092879805622	25.2092879902608	0.972053317225133	0.98721830482008	1.01085262559038	0.972053317247818	0.97205331722604
1.98	20.3437603732286	24.4325674499678	26.5220528633104	20.3437603740276	20.3437603740563	0.973672513139099	0.987238312889043	1.01155969407098	0.973672513154967	0.973672513138
2	15.8462602052873	24.4402991988704	23.893041669301	15.8462602340112	15.8462602083481	0.975278166681329	0.987256024201095	1.01203228997178	0.9752781666906	0.975278166678555
2.02	33.8955126188004	24.4227018110051	19.5333190120875	33.8955126231571	33.8955126181303	0.97686815435754	0.987271234658491	1.01231486309565	0.976868154360777	0.976868154353479
2.04	29.5930608164837	24.4264449569983	20.3880050063351	29.5930608161166	29.5930608149651	0.978441793733446	0.987283864912153	1.01244554610375	0.978441793731481	0.97844179372851
2.06	25.2817237846864	24.4313640391773	21.1685644286699	25.2817237754666	25.281723782129	0.980002366357189	0.987293936290928	1.01244857369537	0.980002366351036	0.980002366351786
2.08	21.057723308837	24.437436406015	21.873054777709	21.0577232950318	21.0577233059429	0.981552046253403	0.98730155563084	1.01233223573302	0.981552046244157	0.981552046247911
2.1	17.0235973397941	24.4446055646975	22.5007361032607	17.0235973361202	17.0235973380453	0.983082655585404	0.987306907882432	1.01209097685589	0.98308265557415	0.983082655580149
2.12	32.8321593436641	24.4263958278047	33.6770887973012	32.8321593474979	32.8321593438982	0.984587856341553	0.987310224138344	1.01172269609748	0.984587856329292	0.984587856336794
2.14	29.2933018005597	24.4295077644313	31.256013624361	29.293301805653	29.2933018006019	0.986063971245877	0.987311763422426	1.01123689876247	0.986063971233482	0.986063971241802
2.16	25.6459820371748	24.433802814865	28.5661596207134	25.6459820383166	25.6459820364386	0.987512503492199	0.987311794404985	1.01066017942666	0.987512503480401	0.98751250348893
2.18	21.9662114365333	24.4392792565346	25.6585991763808	21.9662114300328	21.9662114348285	0.988935812955012	0.987310588197263	1.01003311384026	0.988935812944385	0.988935812952604
2.2	18.3399564322223	24.44589666412	22.5967492171671	18.3399564217008	18.3399564301433	0.99032881953143	0.987308420417366	1.00940119152457	0.990328819522381	0.990328819529879
2.22	31.8088946248109	24.4271908918586	30.1422064433008	31.8088946267223	31.8088946258019	0.991688906418285	0.987305549557152	1.0088149993936	0.991688906411062	0.991688906417537
2.24	28.9578484507777	24.429869896327	29.2082817299519	28.9578484562299	28.9578484520093	0.993016276719973	0.987302209460263	1.0083257931004	0.993016276714686	0.99301627671994
2.26	25.9253960249717	24.4337989339262	27.9887101231886	25.9253960316493	25.9253960259456	0.99431584774012	0.987298601630282	1.00798326907375	0.994315847736773	0.994315847740691
2.28	22.7693448754837	24.4389769940909	26.4897268132994	22.7693448786809	22.7693448756569	0.995593364064033	0.987294898162075	1.00783154452149	0.995593364062555	0.995593364065086
2.3	19.5591948091365	24.4453618204899	24.726764674887	19.5591948054364	19.5591948083223	0.996848037730085	0.987291253211161	1.00790412265467	0.996848037730362	0.996848037731497
2.32	30.7317871130144	24.4264854194033	17.4405866118129	30.7317871107559	30.7317871132494	0.998080418650839	0.987287789830526	1.00821196110865	0.998080418652732	0.998080418652496
2.34	28.5205057112114	24.4290504196327	18.5102256495677	28.5205057116688	28.520505711896	0.99929260249766	0.987284599855181	1.00873883590844	0.999292602501019	0.999292602499459
2.36	26.0741224325584	24.4329156975104	19.5132195991846	26.0741224365631	26.0741224334857	1.00048987151878	0.987281742485418	1.00943969827233	1.00048987152345	1.00048987152063
2.38	23.434100132025	24.4380732511167	20.4421117229333	23.434100137497	23.4341001327385	1.00167760612228	0.987279252346687	1.01024500552097	1.00167760612814	1.00167760612412
2.4	20.6541657980415	24.4444735795407	21.2909911505317	20.6541658006438	20.6541657980393	1.00285521396851	0.987277154969475	1.01106885676717	1.00285521397546	1.0028552139703
2.42	29.6691081596716	24.4256414877863	32.631246028406	29.6691081565083	29.6691081591517	1.00402243300803	0.987275456581746	1.01183155029278	1.00402243301598	1.00402243300973
2.44	28.0575185884118	24.428272727195	30.8360826162606	28.057518585473	28.0575185882811	1.00517967016349	0.987274145983371	1.01247250483078	1.00517967017239	1.0051796701651
2.46	26.1706151868828	24.4322197619775	28.7339700792369	26.170615186636	26.1706151872017	1.00632959250175	0.9872731942606	1.0129595396251	1.00632959251156	1.00632959250326
2.48	24.0354561087686	24.4374688133573	26.3588129647877	24.0354561120498	24.0354561093491	1.00747491143764	0.987272563236533	1.01328854277697	1.00747491144832	1.00747491143906
2.5	21.691237496952	24.4439653214448	23.7571817112175	21.6912375018418	21.6912374973673	1.0086136003783	0.987272220723564	1.01347597829622	1.00861360038983	1.00861360037965
2.52	28.6221190719709	24.4252297956599	19.5106824990304	28.6221190715796	28.6221190712936	1.00974365893142	0.987272129592454	1.01354498316464	1.00974365894379	1.00974365893272
2.54	27.5776152484441	24.4279544776097	20.3795560549536	27.5776152457861	27.5776152479431	1.01086349960574	0.987272248544695	1.01351513893418	1.01086349961894	1.01086349960701
2.56	26.228205362053	24.4319890729015	21.1716058179357	26.22820535958	26.2282053619296	1.01197338660712	0.987272530455343	1.01339522182458	1.01197338662114	1.01197338660839
2.58	24.5883506110352	24.4373177650154	21.8851222772098	24.5883506111435	24.5883506113496	1.01307395615506	0.98727292928089	1.01318119673723	1.01307395616986	1.01307395615633
2.6	22.6840585337186	24.4438846144966	22.5195984464599	22.6840585372546	22.6840585342914	1.01416259463792	0.987273413684701	1.01285814253162	1.01416259465348	1.01416259463922
2.62	0	24.4252093389557	33.7162722206822	0	0	1.01520391774693	0.987273954468224	1.01241724967255	1.01520391776321	1.01520391774827
2.64	0	24.4279838897534	31.2963399225141	0	0	1.01611537579206	0.987274523755059	1.01186357667927	1.016115375809	1.01611537579345
2.66	0	24.4320581093737	28.6059617875352	0	0	1.01675570250129	0.987275091842563	1.01122110719853	1.01675570251882	1.01675570250272
2.68	0	24.4374166573678	25.6964960327237	0	0	1.01692691299398	0.987275632750815	1.01052921714962	1.01692691301204	1.01692691299547
2.7	0	24.4440043309139	22.6316520179935	0	0	1.01638626750415	0.987276136645549	1.00983321293409	1.01638626752268	1.01638626750571
2.72	55.6341103003516	24.4253417731489	30.160240615362	55.6341102719132	55.6341102980314	1.01493086814837	0.987276596237292	1.00918415319434	1.01493086816726	1.01493086814998
2.74	46.4638155933314	24.4281219722295	29.2256897014641	46.4638155520003	46.4638155898594	1.01243902742642	0.98727700510917	1.00863412837293	1.01243902744546	1.01243902742808
2.76	37.6413116689362	24.4321958746968	28.0050396443812	37.6413116466774	37.6413116675507	1.00890349311314	0.987277353886165	1.00823380362463	1.00890349313196	1.00890349311481
2.78	29.415615638688	24.437549251417	26.5046673503799	29.4156156693762	29.4156156421202	1.00442789779705	0.98727763526793	1.00802823616304	1.00442789781513	1.0044278977987
2.8	22.01605489818	24.444127979062	24.7401266105111	22.0160549716337	22.0160549052771	0.999198279559507	0.987277856089507	1.00805173483256	0.99919827957626	0.999198279561105
2.82	45.3967295217252	24.425453717445	17.4454826252627	45.3967294640601	45.3967295149309	0.993475387507387	0.987278023496726	1.00831586131003	0.993475387522207	0.993475387508884
2.84	36.6633049336036	24.4282203777078	18.51355624289	36.6633048996282	36.6633049295268	0.987561445246642	0.9872781431712	1.00880476652476	0.987561445258924	0.987561445247995
2.86	28.569758007948	24.4322797288396	19.5150904153092	28.5697580292037	28.5697580091774	0.981769617179974	0.987278215499047	1.00947354535955	0.981769617189149	0.98176961718114
2.88	21.3269547436578	24.4376182473024	20.4426736852567	21.3269548078916	21.3269547490144	0.976387503681806	0.987278240686623	1.01025258564516	0.976387503687434	0.976387503682747
2.9	15.1064880983179	24.4441823962001	21.2904245618302	15.106488135867	15.1064881020421	0.971642867589105	0.987278230969261	1.01105573441787	0.971642867590973	0.971642867589793
2.92	32.2063775303219	24.4254943041438	32.6281304264668	32.206377499697	32.206377526806	0.967702629337537	0.987278196982507	1.0118028905631	0.967702629335696	0.967702629337962
2.94	25.056145493344	24.4282482365073	30.8324923034214	25.0561455129176	25.0561454944614	0.964664751950506	0.987278146214966	1.01243296463859	0.964664751945302	0.964664751950675
2.96	18.6780561281736	24.4322962133309	28.7301175101918	18.678056185701	18.6780561328929	0.96255915901182	0.987278079422875	1.01291319629676	0.962559159003939	0.962559159011763
2.98	13.2142598637012	24.4376248670794	26.3548925864558	13.2142598970182	13.2142598670106	0.961346662704426	0.987277995997585	1.01323885738359	0.961346662694911	0.961346662704197
3	8.75731531129613	24.4441807342606	23.7533632602737	8.7573152839712	8.75731530899528	0.960918870472393	0.987277906421887	1.01342578951045	0.960918870462592	0.960918870472074


==> figures/plotu_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_kappa0.75_I30_ua0_ub80_omega0.2.dat <==
t	u-FE	uN-1	uN-2	uN-3	uN-4	s-FE	s-1	s-2	s-3	s-4
0.02	80	80	80	80	80	9.48221705353084e-05	9.48221705353084e-05	9.48221705353084e-05	9.48221705353084e-05	9.48221705353084e-05
0.04	76.9653384093186	80	76.9655112936775	76.9653394023248	76.9653384312292	0.000514993192389641	0.000518590107375498	0.000514993397305518	0.000514993193566629	0.000514993192415611
0.06	35.7342155395097	80	35.7342152715387	35.7342151746536	35.734215575572	0.00161687354859852	0.00168541567415206	0.0016168744640665	0.00161687355342612	0.00161687354875733
0.08	12.9215293958802	80	12.9215645006612	12.9215289573326	12.9215293396495	0.00382902369286129	0.00418727203114664	0.00382902625462435	0.00382902370489213	0.00382902369330525
0.1	2.8784878211947	80	2.87834038043229	2.87848780005155	2.87848784104046	0.00757279835282046	0.00876006423666991	0.00757280376675526	0.00757279837620531	0.00757279835375731
0.12	80	80	80	80	80	0.0132828412212241	0.0162275163424899	0.013282850825903	0.0132828412600657	0.0132828412228893
0.14	72.5508273967047	80	72.5509904460762	72.5508283248067	72.550827414265	0.0213905509762145	0.0274354737413409	0.0213905662390952	0.0213905510351265	0.0213905509788727
0.16	33.6759827360679	80	33.6759857720802	33.6759823768173	33.6759827687295	0.0322902462230465	0.0431877099808742	0.0322902686819678	0.0322902463068712	0.0322902462270206
0.18	12.173979226665	78.3620928619137	12.1740126688352	12.1739787989815	12.173979177324	0.0462879930562731	0.0641891964055999	0.0462880243431101	0.0462879931696656	0.046287993061896
0.2	2.71109621272846	61.343533405302	2.71094760166167	2.71109621589691	2.71109622936566	0.0635461212862132	0.0909840474367863	0.0635461629229353	0.063546121433188	0.063546121293825
0.22	80	46.9407138450697	80	80	80	0.0841393462626043	0.123902420357281	0.0841393995309773	0.0841393464460459	0.0841393462725209
0.24	61.9658084020794	35.0499469930294	61.9659447337694	61.9658091898246	61.9658084111684	0.108065033207991	0.16301855697063	0.108065099157837	0.108065033430287	0.108065033220495
0.26	28.7495930790201	25.4729831815986	28.7495964305152	28.7495927516863	28.7495931047379	0.135247391773987	0.208127803632712	0.135247471215477	0.135247392036965	0.135247391789349
0.28	10.3880524902934	18.0108910839958	10.3880785513179	10.3880520940766	10.3880524551847	0.165519281163918	0.258745994575014	0.165519374742675	0.165519281468663	0.16551928118236
0.3	2.31205084825272	12.4496976999079	2.31191677843621	2.31205087779832	2.31205085953298	0.198597462840811	0.314131254774495	0.198597570920175	0.198597463187491	0.198597462862513
0.32	80	8.54008894724873	80	80	80	0.234162590132977	0.373325112488531	0.234162712743897	0.234162590520611	0.234162590158059
0.34	46.7215361857143	6.10303147754766	46.7216328686807	46.7215367726944	46.7215361856343	0.271867142516011	0.435207766150648	0.27186727939804	0.271867142943083	0.271867142544526
0.36	21.6634606850594	4.89512092904164	21.6634603044824	21.6634604144853	21.6634607017883	0.311348555233797	0.49856135043533	0.311348705866814	0.311348555698313	0.311348555265751
0.38	7.82246312662817	4.70051325866977	7.82247765119008	7.82246279454938	7.82246310828127	0.352213983020582	0.562135138219009	0.352214146713895	0.352213983519991	0.352213983055919
0.4	1.73965223326966	5.31493217523617	1.73954964736085	1.73965229162571	1.73965223840433	0.394020565025042	0.624707391793848	0.394020740862929	0.394020565556216	0.394020565063655
0.42	56.2289767704126	6.52274804328483	56.2290618237671	56.2289765334398	56.2289767255467	0.436329680179466	0.685139745979362	0.436329867118465	0.436329680738322	0.436329680221143
0.44	30.5538370549183	8.19887037033947	30.553892087585	30.5538374275043	30.553837048137	0.478709333561209	0.742421421417583	0.478709530520254	0.478709334143044	0.478709333605604
0.46	14.1556017193301	10.1709548690922	14.1555959469509	14.1556015174844	14.1556017276282	0.520744381291069	0.79570180981532	0.52074458723212	0.520744381890505	0.520744381337693
0.48	5.10703853281791	12.3070322807383	5.10704157632357	5.10703828844665	5.1070385289749	0.562027632665031	0.844311121669275	0.562027846661063	0.562027633275978	0.562027632713257
0.5	1.13457297058868	14.4956924473994	1.13450903140274	1.13457305408411	1.13457297043663	0.602148798033689	0.887769665426561	0.602149019218632	0.602148798649501	0.602148798082777
0.52	31.9351955566464	16.6194049813866	31.9352283350921	31.935195398236	31.935195529299	0.640725912280137	0.925786938887382	0.640726139847257	0.64072591289357	0.640725912329248
0.54	17.337578397294	18.652968456386	17.3375995534703	17.3375786000724	17.3375783888042	0.677407860085835	0.958252192771007	0.67740809326989	0.677407860689465	0.67740786013405
0.56	8.02521401100948	20.5225753720624	8.02520318730423	8.02521387747359	8.02521401388764	0.711881605031429	0.985218279641311	0.71188184308534	0.711881605617807	0.711881605077775
0.58	2.89245044774198	22.1908798014688	2.89244539852597	2.89245029389514	2.89245045257324	0.743868360281746	1.00688066707357	0.743868602459005	0.743868360843536	0.743868360325243
0.6	0.641792166422457	23.6350275531033	0.641762570545676	0.641792260929809	0.641792163260476	0.773117907748622	1.02355339735113	0.773118153253026	0.773117908278867	0.773117907788323
0.62	17.8764082636176	24.8183157701742	17.8764114854054	17.8764081756973	17.8764082500755	0.799425823078156	1.0356435741448	0.799426071041716	0.799425823570369	0.799425823113177
0.64	9.7048996752799	25.787608828428	9.70490145592927	9.70489978788084	9.70489967034595	0.822633581571803	1.04362580213173	0.822633831041217	0.822633582020264	0.822633581601341
0.66	4.4919949249585	26.5315203408993	4.49198100242216	4.49199484513562	4.49199492649983	0.842630408690992	1.04801770074626	0.842630658618425	0.84263040909085	0.842630408714348
0.68	1.61885182053647	27.0653332145261	1.61884385138821	1.61885173822572	1.61885182680669	0.859348200022335	1.04935737907323	0.859348449270438	0.859348200369645	0.859348200038938
0.7	0.35913214844816	27.4090677190191	0.35912388904066	0.359132235281276	0.359132145099882	0.87275486533459	1.04818349609813	0.872755112686639	0.872754865626423	0.872754865344006
0.72	72.7133335796616	27.5594862274628	80	72.7133336648245	72.713333606776	0.882934499650576	1.04501826983281	0.882943380556222	0.882934499885146	0.882934499652555
0.74	54.2191653010234	27.5882330878487	67.3245492818479	54.2191654760076	54.219165332289	0.890101903123943	1.04035366743358	0.890156274565331	0.890101903300881	0.890101903118472
0.76	38.368348467956	27.500640942445	50.1807278958045	38.3683485619638	38.3683484897528	0.894608610637276	1.03464078541959	0.894798544479121	0.894608610757852	0.89460861062463
0.78	25.4323584690275	27.3216749827364	35.4964016145874	25.4323583835878	25.4323584708273	0.896907077009258	1.02828231579415	0.897400827772106	0.896907077076357	0.896907076990022
0.8	15.4980732973357	27.0749599808679	23.5195346511721	15.4980732544221	15.4980732916332	0.897493633633628	1.02162787460755	0.898555310469791	0.897493633651555	0.897493633608672
0.82	52.8098221476849	26.7557744380107	33.4734829401182	52.8098223347571	52.8098221728173	0.896898077200999	1.0149718620445	0.898863320059824	0.896898077175376	0.89689807717146
0.84	37.3576341917759	26.4302800735075	22.1723320280104	37.3576342943198	37.3576342092174	0.895640893549057	1.00855354481845	0.898871749546066	0.895640893486653	0.895640893516295
0.86	24.7535133249158	26.0951556875236	13.5023775083025	24.753513248208	24.7535133241487	0.894200983779042	1.00255897410879	0.899024918143153	0.894200983687451	0.89420098374458
0.88	15.0791377153264	25.7645106098078	7.34827705760383	15.0791376774642	15.0791377081557	0.892977277412569	0.997124371929838	0.899628877859839	0.892977277299831	0.892977277378012
0.9	8.20902502660956	25.4496932801435	3.40956047259938	8.20902513031409	8.2090250289691	0.89225588268947	0.992340616709855	0.900833678030861	0.892255882563786	0.892255882656422
0.92	14.5383929216713	25.1329760368855	46.3765847497269	14.5383928873914	14.5383929127451	0.892201208979206	0.988258451082857	0.902687299471607	0.892201208848567	0.892201208949183
0.94	7.91348545307008	24.8674274561517	34.522171431805	7.91348555599732	7.91348545405399	0.892850461026994	0.984894138324351	0.905164207087656	0.892850460899022	0.892850461001349
0.96	3.67255513368296	24.6369711907867	24.3916676333529	3.67255509249768	3.67255513662916	0.894121987794134	0.982235280357466	0.908198654779823	0.894121987675846	0.894121987774009
0.98	1.32735493611797	24.4437280948255	16.1449190764514	1.32735489612194	1.32735493430435	0.895830513400999	0.980246577385462	0.911697338319741	0.895830513298608	0.895830513387291
1	0.295511913298343	24.2881029270458	9.82554929995172	0.295511945485246	0.295511913034635	0.897708932662205	0.978875339434817	0.915539598233936	0.897708932581	0.897708932655552
1.02	64.1360327221653	24.1426674196573	41.1509909505441	64.1360326429846	64.1360326987499	0.899510266293305	0.978056571318126	0.919613691622636	0.899510266237468	0.899510266294066
1.04	47.8118538504496	24.0521468915635	31.9553224225175	47.8118538912452	47.8118538425656	0.901051424922325	0.977717563535094	0.92382343020002	0.901051424894902	0.901051424930571
1.06	33.8267722109225	23.9935287317948	23.7823209141595	33.8267722136671	33.8267722048035	0.902246467985515	0.977781906265751	0.928094296131848	0.902246467988425	0.902246468001038
1.08	22.4178115621249	23.963391054667	16.8010099219046	22.4178114328693	22.4178115465788	0.903098325041613	0.978172901370496	0.932364166907533	0.903098325075566	0.903098325063925
1.1	13.6590544514841	23.9579301398914	11.119517682272	13.6590543806177	13.6590544357729	0.903666524967404	0.978816362492606	0.936567073110444	0.903666525031865	0.903666524995752
1.12	44.254316289599	23.9467553121513	39.8853133861176	44.2543163186447	44.2543162862357	0.904068102437753	0.979642785545295	0.940654849077273	0.904068102531015	0.904068102471154
1.14	31.298778272322	23.9727220944258	33.0646167499733	31.2987782678212	31.2987782695952	0.904447517487206	0.980588961298783	0.944597509687841	0.904447517606514	0.904447517524489
1.16	20.7354383197689	24.0119458386819	26.6133950768711	20.735438194971	20.7354383074784	0.904952232181898	0.981599063672879	0.948386412691698	0.904952232323519	0.904952232221751
1.18	12.6298906044821	24.0609530497642	20.6801343665384	12.6298905362646	12.6298905911643	0.905701138802396	0.98262528220675	0.952025245794125	0.905701138961724	0.905701138843411
1.2	6.87506723994737	24.116564890342	15.4011126526298	6.87506730950223	6.8750672378962	0.906756175747612	0.983628060233157	0.955514724467353	0.906756175919417	0.90675617578834
1.22	38.5649212001846	24.1495536786771	35.9218367519071	38.5649212676181	38.5649212110566	0.908144288421011	0.984575971789618	0.958864772941087	0.908144288599772	0.908144288460025
1.24	27.2677810691256	24.2043027087004	31.8591978606054	27.2677810961075	27.2677810766109	0.909858086819501	0.985445340950949	0.962092864367629	0.909858086999781	0.909858086855469
1.26	18.0608285714533	24.2587436028173	27.7437366638209	18.0608284842234	18.0608285673181	0.911863292147836	0.986219652687926	0.965225571763174	0.911863292324508	0.911863292179575
1.28	10.9986297608508	24.3113614663534	23.6496844788344	10.9986297162907	10.998629753089	0.914095321388798	0.986888825175142	0.968292360305268	0.914095321557196	0.914095321415307
1.3	5.98602855933854	24.3609888477141	19.6613288861336	5.98602862969393	5.98602855930909	0.916452381261687	0.987448395003242	0.971315039323207	0.916452381417769	0.916452381282172
1.32	45.2674938243645	24.380386595295	21.3608840758713	45.2674938515514	45.2674938453001	0.91883972950275	0.9878986292004	0.974301706974255	0.918839729643204	0.918839729516647
1.34	33.7310767702293	24.4158147759841	21.7086994594143	33.7310768629418	33.7310767927548	0.921180374238885	0.988243641880796	0.977242708985609	0.921180374361313	0.921180374245899
1.36	23.8555461434062	24.4469552079768	22.0671029601017	23.8555461916043	23.8555461591464	0.923425678246061	0.988490534202843	0.980111324985765	0.9234256783491	0.923425678246194
1.38	15.8043122030091	24.4738576955579	22.4260640987798	15.8043121434422	15.8043122054392	0.925546285533049	0.988648594484371	0.982867458893925	0.925546285616345	0.925546285526601
1.4	9.62656247810999	24.4967170881814	22.7767859166643	9.62656244922646	9.62656247492708	0.927513625416516	0.988728575873731	0.985463188850914	0.927513625480606	0.927513625404064
1.42	41.3055066405012	24.4894454279893	33.6097712227324	41.3055066632292	41.3055066529736	0.929321771336055	0.988742031838036	0.987861292952789	0.9293217713822	0.929321771318416
1.44	30.7837102189697	24.499230798856	31.9055838656701	30.7837103021267	30.7837102345228	0.930981798247518	0.988700755167395	0.990044285617362	0.930981798277606	0.930981798225717
1.46	21.774153990974	24.5064823785322	29.9449924164236	21.7741540341812	21.7741540017804	0.93251886215894	0.988616309459891	0.992020419135065	0.932518862175386	0.932518862134163
1.48	14.427209032683	24.5117784094254	27.7434806067201	14.42720897793	14.4272090325208	0.933956642116917	0.988499663225757	0.993821218789214	0.933956642122497	0.933956642090458
1.5	8.78877037867947	24.5156633487207	25.3277015109829	8.78877035184488	8.78877037427095	0.935297839381636	0.988360920711718	0.995492975518049	0.935297839379301	0.935297839354835
1.52	45.9567983079024	24.4922410429998	18.6214372003657	45.9567982450131	45.9567982934845	0.936554950671311	0.988209110020544	0.997079616054688	0.936554950663919	0.93655495064547
1.54	35.737204255983	24.4887536478517	19.4514895496011	35.737204265256	35.7372042501352	0.937752379598	0.988052058184264	0.998611282484318	0.93775237958813	0.93775237957431
1.56	26.6297094560236	24.4855535695137	20.2410042528722	26.6297095207198	26.6297094570843	0.938931146457004	0.987896329664127	1.00009628489485	0.938931146446878	0.938931146436482
1.58	18.8331707551442	24.4830715449929	20.9819420629134	18.8331707876551	18.8331707557729	0.940137168994991	0.987747229261982	1.00151977473357	0.94013716898648	0.940137168978444
1.6	12.4768478132844	24.4816363853487	21.6676634452299	12.4768477629342	12.4768478073996	0.941401887152681	0.987608857440224	1.00284742774515	0.941401887147282	0.941401887140683
1.62	37.7978905354897	24.4550882255235	22.2666788881483	37.7978904683908	37.797890517276	0.942757064903348	0.98748417522634	1.00403229493994	0.942757064902137	0.942757064896221
1.64	29.3842716446739	24.4503762946406	22.8222636222371	29.3842716411337	29.3842716349711	0.94422920852738	0.987375107289495	1.00502286823463	0.944229208530981	0.944229208525182
1.66	21.8906032239574	24.4475460088543	23.3125216685949	21.8906032693424	21.8906032212426	0.945837827451069	0.987282660527643	1.00577072904422	0.945837827459703	0.945837827453607
1.68	15.4784968076303	24.4467209271401	23.7372494110367	15.4784968289855	15.4784968056891	0.947584636478617	0.987207061564191	1.00623672784602	0.947584636492183	0.947584636485474
1.7	10.2526918768448	24.4479334257143	24.0976627327699	10.2526918320374	10.2526918704123	0.949440052960324	0.987147904742801	1.00639517427986	0.949440052978449	0.949440052970893
1.72	38.5760765855019	24.4247463870053	35.539779002575	38.576076535055	38.5760765801312	0.951369241694639	0.98710427221973	1.00624916133538	0.951369241716687	0.951369241708159
1.74	31.0832699385398	24.4238578829569	32.8700516705853	31.083269909301	31.0832699354523	0.953337263314885	0.987074859685907	1.00583356376404	0.953337263339951	0.953337263330492
1.76	24.1760845294551	24.4250916274367	29.9459973007445	24.1760845475354	24.1760845308081	0.955316639862523	0.987058090250282	1.00521416346539	0.955316639889467	0.9553166398793
1.78	18.0192929417059	24.428381890351	26.820342500587	18.0192929955686	18.0192929465056	0.957282221551492	0.987052225094278	1.00447798615574	0.957282221579053	0.957282221568522
1.8	12.7471513496903	24.4336048337015	23.5579490079757	12.747151379728	12.7471513531276	0.959199426958025	0.987055467525252	1.0037183623274	0.959199426984955	0.959199426974439
1.82	38.2222134270087	24.4141997136126	20.2179864320477	38.2222134097076	38.2222134329012	0.961045441569127	0.987066026748212	1.00301770870034	0.961045441594307	0.961045441584157
1.84	31.7472090664867	24.4167718291674	20.8267621329937	31.7472090418675	31.7472090703663	0.96281023133785	0.987082179178892	1.00243580024557	0.962810231360347	0.962810231350865
1.86	25.5967990454778	24.4210807492344	21.3988370260273	25.596799035444	25.5967990495927	0.964499194620985	0.987102313617834	1.00200329609093	0.964499194640066	0.964499194631517
1.88	19.9205128935787	24.4270221585582	21.9311423276528	19.920512919976	19.9205128998568	0.9661244287117	0.987124972138279	1.00172162913373	0.966124428726851	0.966124428719458
1.9	14.8557019048299	24.434455870254	22.4210466337312	14.8557019585004	14.8557019126477	0.967690273610436	0.987148885998434	1.00156751743464	0.967690273621415	0.967690273615315
1.92	35.8278083149256	24.416823648762	22.8401255566826	35.8278083109244	35.8278083165292	0.969207111342417	0.987172975027624	1.00150018485671	0.96920711134927	0.969207111344492
1.94	30.5458272285295	24.4207480858071	23.2338397736181	30.5458272140999	30.5458272283893	0.970689701348806	0.987196349912553	1.00146949639294	0.970689701351841	0.970689701348305
1.96	25.3931024240709	24.4260181738311	23.5816366853007	25.3931024043667	25.3931024230478	0.972158104666161	0.98721830482008	1.00142358449335	0.972158104665894	0.972158104663434
1.98	20.4908346890929	24.4325674499678	23.8839124860085	20.4908346817307	20.490834688989	0.973630141298707	0.987238312889043	1.0013150889262	0.973630141295776	0.973630141294194
2	15.9597988016887	24.4402991988704	24.1418260317119	15.9597988242176	15.9597988040342	0.975109648732781	0.987256024201095	1.00110559656144	0.975109648727889	0.975109648726971
2.02	34.7745049788009	24.4227018110051	35.419546891837	34.7745049790361	34.7745049770841	0.976600590251537	0.987271234658491	1.00078134554124	0.976600590245397	0.976600590244932
2.04	30.9437082900607	24.4264449569983	32.7047868036166	30.9437082919359	30.9437082883081	0.978108430423646	0.987283864912153	1.00035688711424	0.97810843041695	0.978108430416731
2.06	27.02507443439	24.4313640391773	29.7533567103062	27.0250744324663	27.0250744320127	0.979643912810398	0.987293936290928	0.999875046224859	0.979643912803788	0.979643912803614
2.08	23.096248644179	24.437436406015	26.6157978641652	23.096248634677	23.0962486409992	0.981219001333993	0.98730155563084	0.999398234543658	0.981219001328029	0.981219001327715
2.1	19.2447338481255	24.4446055646975	23.3545214749356	19.2447338349286	19.2447338447782	0.982838150263919	0.987306907882432	0.998994535669512	0.982838150259051	0.982838150258438
2.12	31.7474605891799	24.4263958278047	20.0437334021652	31.7474605897923	31.747460588799	0.984506364631402	0.987310224138344	0.998721497639701	0.984506364627944	0.984506364626917
2.14	29.3112817913075	24.4295077644313	20.6491092531589	29.3112817943807	29.3112817914336	0.98622871830679	0.987311763422426	0.998615274190086	0.986228718304922	0.986228718303413
2.16	26.6760076429061	24.433802814865	21.2254319124928	26.6760076491963	26.6760076433331	0.988011837579576	0.987311794404985	0.998684855744612	0.98801183757936	0.988011837577337
2.18	23.8803634554486	24.4392792565346	21.7679192665396	23.880363462813	23.8803634557185	0.989860528737621	0.987310588197263	0.998912466137531	0.989860528739024	0.989860528736481
2.2	20.9750010995558	24.44589666412	22.2723615927303	20.9750011036518	20.9750010991667	0.991771475787951	0.987308420417366	0.999258390944667	0.99177147579089	0.991771475787821
2.22	19.6023999722386	24.4271908918586	22.7089176967653	19.6023999706541	19.6023999721197	0.993727206479323	0.987305549557152	0.999668343790261	0.99372720648369	0.99372720648008
2.24	20.3473289728236	24.429869896327	23.1218063333784	20.3473289719506	20.3473289727934	0.995693593977746	0.987302209460263	1.00008160308489	0.995693593983432	0.995693593979241
2.26	21.0525021775912	24.4337989339262	23.4894200042834	21.0525021773827	21.0525021776382	0.997620876773924	0.987298601630282	1.0004385247262	0.997620876780829	0.997620876776002
2.28	21.7100154351519	24.4389769940909	23.8112841920153	21.710015435538	21.7100154352639	0.999448117683668	0.987294898162075	1.00068658149558	0.999448117691706	0.999448117686174
2.3	22.3136023012196	24.4453618204899	24.0878662728168	22.3136023021152	22.3136023013836	1.00110963372683	0.987291253211161	1.00078454107709	1.00110963373593	1.00110963372962
2.32	33.3480750564724	24.4264854194033	35.3730500785831	33.3480750530186	33.3480750565981	1.00255440069161	0.987287789830526	1.00071785782891	1.00255440070171	1.00255440069455
2.34	30.9371165311053	24.4290504196327	32.6709968713944	30.9371165307837	30.9371165317366	1.00375475421142	0.987284599855181	1.00050200492315	1.00375475422246	1.0037547542144
2.36	28.2680459088936	24.4329156975104	29.7302738082864	28.2680459125316	28.2680459098046	1.00471128138736	0.987281742485418	1.00018209960206	1.00471128139928	1.00471128139028
2.38	25.3885922784092	24.4380732511167	26.601381728138	25.3885922836996	25.3885922791059	1.00544849933132	0.987279252346687	0.999823892812637	1.00544849934405	1.00544849933412
2.4	22.3593297247851	24.4444735795407	23.346799035072	22.3593297270097	22.3593297247272	1.00600428958391	0.987277154969475	0.999499553050076	1.00600428959742	1.00600428958654
2.42	30.1960170520233	24.4256414877863	20.0763397540058	30.1960170546051	30.1960170517229	1.00642883693081	0.987275456581746	0.999271229013513	1.00642883694506	1.00642883693324
2.44	29.2728676157882	24.428272727195	20.6852535863011	29.2728676147579	29.2728676154274	1.00677885150058	0.987274145983371	0.999179973019199	1.00677885151555	1.00677885150281
2.46	28.0620533262089	24.4322197619775	21.263339613506	28.0620533229797	28.0620533260014	1.00711411812099	0.9872731942606	0.999239788367544	1.00711411813669	1.00711411812302
2.48	26.5691489010817	24.4374688133573	21.806049754527	26.5691488980474	26.5691489012207	1.00749227961804	0.987272563236533	0.999437859557134	1.00749227963447	1.00749227961988
2.5	24.8092646928955	24.4439653214448	22.3094245791727	24.8092646923931	24.8092646934349	1.00796267796492	0.987272220723564	0.999739234772193	1.00796267798207	1.00796267796659
2.52	0	24.4252297956599	22.7438770358972	0	0	1.00853262865929	0.987272129592454	1.00009406912497	1.00853262867715	1.00853262866082
2.54	0	24.4279544776097	23.1538740131107	0	0	1.0091508827389	0.987272248544695	1.00044566395383	1.00915088275742	1.00915088274031
2.56	0	24.4319890729015	23.5180414080985	0	0	1.00969455169221	0.987272530455343	1.00073790949985	1.00969455171132	1.00969455169352
2.58	0	24.4373177650154	23.8361177021059	0	0	1.00997113019719	0.98727292928089	1.00092128182894	1.00997113021681	1.00997113019842
2.6	0	24.4438846144966	24.1087585320881	0	0	1.00973164944811	0.987273413684701	1.00095700438491	1.00973164946814	1.00973164944929
2.62	54.076788008665	24.4252093389557	35.3969960041802	54.0767879809507	54.0767880067341	1.00875545368292	0.987273954468224	1.0008324546898	1.00875545370321	1.00875545368406
2.64	45.1472921651069	24.4279838897534	32.6913953066568	45.1472921250422	45.1472921619961	1.0068934500722	0.987274523755059	1.00056452662775	1.0068934500925	1.00689345007332
2.66	36.5640242532332	24.4320581093737	29.7473218958021	36.5640242318695	36.5640242520915	1.00410350256543	0.987275091842563	1.00019930068356	1.00410350258532	1.00410350256651
2.68	28.5667404756298	24.4374166573678	26.6153470310227	28.5667405057587	28.566740479115	1.00044980985917	0.987275632750815	0.999803085661502	1.0004498098781	1.0004498098602
2.7	21.3763213538112	24.4440043309139	23.357995740053	21.3763214253403	21.3763213608131	0.996077589693056	0.987276136645549	0.999448258467584	0.996077589710423	0.996077589694006
2.72	44.3830869350666	24.4253417731489	20.0707907316181	44.3830868788523	44.3830869282916	0.991207744983161	0.987276596237292	0.99919686671306	0.991207744998347	0.991207744984014
2.74	35.8449738334424	24.4281219722295	20.6784211311252	35.8449738003171	35.8449738293419	0.986105910604645	0.98727700510917	0.999089600988519	0.986105910617046	0.986105910605378
2.76	27.9327851272838	24.4321958746968	21.2556285557346	27.932785148116	27.9327851283908	0.981053581959838	0.987277353886165	0.999139889743304	0.981053581968891	0.981053581960424
2.78	20.8522301195481	24.437549251417	21.7978346110608	20.8522301823775	20.8522301247132	0.976312842064785	0.98727763526793	0.999334181479769	0.976312842070067	0.976312842065203
2.8	14.7708750896923	24.444127979062	22.3010401151175	14.7708751264105	14.7708750932843	0.972092819083666	0.987277856089507	0.999636680427179	0.972092819084983	0.972092819083901
2.82	36.0582927091569	24.425453717445	22.7356120513214	36.0582926749125	36.0582927054203	0.968553752417332	0.987278023496726	0.999996641478806	0.968553752414746	0.968553752417382
2.84	29.055717518218	24.4282203777078	23.1459679827403	29.0557175028146	29.0557175163266	0.965801002087843	0.9872781431712	1.00035645676801	0.965801002081664	0.965801002087715
2.86	22.5978797637253	24.4322797288396	23.510683710422	22.5978797913498	22.5978797657371	0.963887302659127	0.987278215499047	1.00065913889247	0.963887302649895	0.963887302658839
2.88	16.8411579302634	24.4376182473024	23.8294488777019	16.8411579898016	16.8411579352862	0.962810239675474	0.987278240686623	1.00085435023591	0.962810239663974	0.962810239675057
2.9	11.9121002359741	24.4441823962001	24.1028732254063	11.9121002714049	11.9121002395378	0.962508488287142	0.987278230969261	1.00090258825879	0.962508488274432	0.962508488286646
2.92	35.8526032015967	24.4254943041438	35.3896642867311	35.8526031611603	35.8526031992627	0.962892046929971	0.987278196982507	1.00079060480899	0.962892046917318	0.96289204692946
2.94	30.5285920523007	24.4282482365073	32.6849261415197	30.5285920073179	30.5285920488471	0.963855571565314	0.987278146214966	1.00053477482633	0.963855571554083	0.963855571564868
2.96	25.3508342745172	24.4322962133309	29.7417170590548	25.3508342301022	25.3508342707796	0.965293182609781	0.987278079422875	1.00018076661294	0.965293182601256	0.965293182609479
2.98	20.4371287990635	24.4376248670794	26.610582979465	20.437128772429	20.4371287967942	0.967101379921405	0.987277995997585	0.999794579585852	0.967101379916614	0.967101379921315
3	15.9047659027657	24.4441807342606	23.3540285902069	15.9047659106764	15.9047659034271	0.969174345463977	0.987277906421887	0.999448377068942	0.969174345463582	0.969174345464141


==> figures/plotu_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_kappa1.75_I30.dat <==
t	u-FE	uN-1	uN-2	uN-3	uN-4	s-FE	s-1	s-2	s-3	s-4
0.02	337.474174034267	206.25135504703	337.473842887588	337.474174492388	337.474173989874	0.00188270042626491	0.00115063475649941	0.0018826985788643	0.00188270042882067	0.00188270042601725
0.04	212.950408986864	179.792834468561	212.950647974947	212.95040672559	212.950409068368	0.008466608029071	0.00545143132215931	0.00846660222020739	0.00846660802633649	0.00846660802856825
0.06	115.533046666253	155.36380155801	115.533652039556	115.533045716791	115.533046683992	0.0223120507002869	0.0151798542455469	0.0223120424775221	0.022312050669398	0.0223120506998977
0.08	48.9611021578621	133.042302579467	48.9612873636343	48.9611057457551	48.9611021554903	0.044812312959823	0.0323026713510356	0.0448123084546447	0.0448123128874044	0.0448123129602023
0.1	12.5944481884376	112.865285429403	12.594090770135	12.5944464266289	12.5944481665314	0.0759268570418911	0.0581031184296228	0.0759268635194568	0.0759268569186775	0.0759268570436935
0.12	235.338008090366	93.083227508309	235.337731910042	235.338008559123	235.338008058976	0.115743324497119	0.0930353772468979	0.115743346968838	0.11574332432038	0.115743324500686
0.14	148.273184108821	77.34089315064	148.273323795802	148.273182633625	148.273184167172	0.164300946487378	0.136769728357699	0.164300987671176	0.164300946250879	0.164300946493036
0.16	80.3319272152484	63.6449989340556	80.3323349800963	80.3319265997084	80.3319272104898	0.221217333660849	0.188343296760334	0.221217396569869	0.221217333350882	0.221217333668919
0.18	33.9987455832952	51.88644210974	33.9988700435983	33.9987479554434	33.9987455855194	0.28538913257126	0.24635180273352	0.285389221539114	0.285389132182064	0.285389132582061
0.2	8.73368073082866	41.9308192569484	8.73342424136042	8.73367967608631	8.7336807173344	0.354999969651586	0.309138619596008	0.355000088448708	0.354999969181803	0.35499996966532
0.22	98.6570763272594	30.4378566544815	98.6568843137757	98.6570767769195	98.6570763156183	0.428325880547099	0.374939990980636	0.428326030551081	0.428325880001621	0.428325880563758
0.24	61.9171604970655	24.1539428215688	61.9171717054764	61.9171600234776	61.9171605223488	0.503801234577292	0.442018038929922	0.503801414684502	0.503801233962736	0.503801234596815
0.26	33.4268312444665	19.2701142713581	33.4269709688654	33.4268310070184	33.4268312187461	0.579954627118322	0.508762341836628	0.579954835101179	0.579954626440146	0.579954627140492
0.28	14.0985309013558	15.6198457366345	14.0985626109851	14.0985317045816	14.0985309104703	0.655323094315188	0.573759642944895	0.655323327711795	0.65532309358164	0.655323094339715
0.3	3.60824084844075	13.0391521882696	3.60813653278256	3.60824074748063	3.60824084522954	0.728452081104919	0.635833347455327	0.728452337009036	0.728452080326407	0.728452081131457
0.32	-45.6042051713424	11.3601166241147	-60.0989313092241	-45.6042047148676	-45.6042051889206	0.797716632602689	0.694058124211737	0.797636044636665	0.797716631793472	0.797716632630775
0.34	-34.8690143657103	10.4551095325047	-48.4090847346656	-34.869014056132	-34.8690143724601	0.861514571682578	0.74775601175184	0.861126705025167	0.861514570860912	0.861514571711632
0.36	-24.7135455612504	10.1748186938595	-36.8255218634118	-24.7135453170258	-24.7135455596255	0.918486332769138	0.796479819810853	0.917393669734025	0.91848633195646	0.918486332798541
0.38	-15.7873329944614	10.3933782881512	-25.9884172020182	-15.7873327003285	-15.787333004276	0.967682131125331	0.839988654399157	0.965336042511747	0.967682130345272	0.96768213115443
0.4	-8.66244167737805	10.9979834657046	-16.54089314327	-8.66244166194622	-8.66244170724023	1.00862535284622	0.878219280662117	1.00438006996789	1.00862535212202	1.00862535287423
0.42	-33.9401058475919	11.8791613414982	11.8430628733298	-33.9401057558941	-33.9401058424951	1.04111489873575	0.911255989477932	1.0345844058695	1.04111489808843	1.04111489876184
0.44	-21.4997722423665	12.9721519785603	14.4801710645267	-21.4997719785478	-21.4997722537335	1.06521333184695	0.939301001267338	1.05652377183774	1.0652133312951	1.06521333187028
0.46	-11.7086820210091	14.192375214243	16.9152393190339	-11.7086820280882	-11.708682042178	1.08124291896593	0.962646621901251	1.07111850574126	1.08124291852464	1.08124291898562
0.48	-4.98226428038841	15.4785406499056	19.1135765000843	-4.98226483834957	-4.98226426794207	1.08976667118781	0.981649929866979	1.07946327253928	1.08976667086487	1.08976667120311
0.5	-1.28796021197598	16.7805762267961	21.0563368525405	-1.28795958761559	-1.28796020809872	1.09153332042978	0.996710420077503	1.08269307470141	1.09153332022923	1.09153332044013
0.52	49.3952346105949	18.0486027680018	32.344799255562	49.3952342851795	49.395234623342	1.08767421843126	1.0082507269919	1.08194699422036	1.08767421835259	1.08767421843643
0.54	45.2116074503425	19.2733654623469	31.9769358980482	45.2116071598297	45.2116074623008	1.07956312328008	1.01670055406097	1.07829898371422	1.0795631233174	1.07956312328017
0.56	40.3895772322396	20.4210449401671	31.1100575760917	40.3895769726992	40.3895772433134	1.06862204317383	1.02248362762283	1.07270220049308	1.0686220433156	1.06862204316929
0.58	35.0541959980297	21.4759804601841	29.7525386318423	35.0541957657274	35.0541960080016	1.05613606221206	1.02600745266925	1.06595009936876	1.05613606244157	1.05613606220362
0.6	29.3724999925516	22.4284274068784	27.9242338144532	29.3724997963663	29.3725000011547	1.04313274446242	1.02765559556548	1.05865888196181	1.04313274475906	1.04313274445102
0.62	42.6794893633358	23.2635363560645	32.6120876447147	42.6794892844821	42.6794893667118	1.03043746686399	1.02778214449833	1.05130671531099	1.03043746720538	1.03043746685063
0.64	36.795467108832	24.0019551070921	32.0359267597763	36.7954670311504	36.7954671120456	1.01866121153927	1.02670817532926	1.04425298363581	1.01866121190317	1.01866121152496
0.66	30.6585061070076	24.6348764509343	31.0995200883973	30.6585060381783	30.6585061098295	1.00819229004484	1.02471987128364	1.03775284818254	1.00819229041064	1.0081922900305
0.68	24.4719844845616	25.167117123245	29.8040012223158	24.4719844523012	24.4719844865063	0.999195663749478	1.02206800106033	1.03196697887964	0.99919566409926	0.999195663735907
0.7	18.4808272635443	25.6052664493626	28.154363288722	18.4808272801417	18.4808272638453	0.991630461317982	1.0189684789996	1.02697036435531	0.991630461637296	0.991630461305826
0.72	40.9989057451499	25.9470874001708	21.9291817821093	40.9989058102021	40.9989057407488	0.985440601379126	1.01560370813809	1.02273791201383	0.985440601657608	0.985440601368848
0.74	35.1654542796486	26.2225724791354	22.588379221615	35.1654543257287	35.1654542760158	0.98057323794267	1.01212461985463	1.01917400410485	0.980573238174066	0.980573237934533
0.76	29.1787831774131	26.4294077988717	23.1769135334984	29.1787832113277	29.1787831743782	0.976955673708548	1.00865316813333	1.01614753712187	0.976955673890294	0.976955673702629
0.78	23.2132323969069	26.5764881850718	23.6990329123188	23.2132324447363	23.2132323940833	0.974456905684863	1.00528510660801	1.01352302996539	0.974456905817498	0.974456905681082
0.8	17.4835769809497	26.6724639022177	24.158615665807	17.4835770547403	17.4835769777339	0.972864242082668	1.0020929020649	1.01118097228383	0.972864242169326	0.972864242080824
0.82	35.6643266093152	26.7155144341713	33.4313886908874	35.6643266558141	35.6643266066593	0.972012509927694	0.999128615962452	1.00907714848185	0.972012509973436	0.972012509927501
0.84	30.5578650698087	26.7347405822043	32.4365651299359	30.5578651009224	30.5578650676153	0.971780411207447	0.996426794736455	1.00723057920316	0.971780411218528	0.971780411208559
0.86	25.3383653125912	26.7259363325505	31.1762060668699	25.3383653347336	25.3383653107167	0.97205921741852	0.994007247178578	1.00569366073133	0.972059217401712	0.972059217420578
0.88	20.1497777806841	26.695367585432	29.6400262465737	20.1497778167456	20.1497777788221	0.972712994951789	0.991877648306496	1.00451821706476	0.972712994913924	0.972712994954438
0.9	15.1730376551132	26.648550389543	27.8221908987394	15.1730377154292	15.1730376527753	0.973553849350684	0.990035924256878	1.00372985561915	0.973553849298501	0.973553849353583
0.92	36.0639068903119	26.5802243602707	21.6189974931211	36.063906884217	36.0639068912977	0.974478823967496	0.988472339484256	1.00329026955032	0.97447882390723	0.974478823970345
0.94	31.749009208919	26.5158917052879	22.1632071144878	31.7490092002156	31.7490092099669	0.975460116772585	0.987171405296391	1.00311105323119	0.975460116709606	0.975460116775147
0.96	27.2299283461848	26.4477445896662	22.6768229537234	27.2299283308807	27.229928347139	0.976503459976215	0.986113555105664	1.00307905737206	0.976503459914766	0.976503459978319
0.98	22.6006729371819	26.3785329497828	23.1568179228065	22.6006729212989	22.6006729379096	0.977596445069006	0.985276582115147	1.00308187910156	0.97759644501211	0.977596445070558
1	17.9892043833154	26.3104261174116	23.6006234010706	17.9892043874058	17.9892043835577	0.97867290858819	0.984636840172135	1.00302520028576	0.9786729085378	0.978672908589144
1.02	34.8173956970074	26.2350488468396	23.996304043866	34.8173956863165	34.8173956980681	0.979717505583585	0.984170166024189	1.00284108013132	0.97971750554074	0.97971750558395
1.04	31.3522918879959	26.1750407792701	24.364095560735	31.3522918799239	31.352291889138	0.980757646555774	0.983852670522728	1.00248935532235	0.98075764652079	0.980757646555597
1.06	27.6413164274229	26.1200348827783	24.6924470273444	27.6413164178649	27.6413164285716	0.981832155639807	0.983661365352905	1.00195474545588	0.981832155612434	0.981832155639164
1.08	23.7395046448621	26.0705174026237	24.9817306032401	23.739504630153	23.7395046458899	0.982952062848428	0.983574635769325	1.00124188489818	0.982952062827979	0.982952062847421
1.1	19.7289113219307	26.0266935360869	25.2329976599835	19.7289113071697	19.7289113227338	0.984073659022133	0.983572569356451	1.00036980291753	0.984073659007576	0.984073659020874
1.12	33.2156141327849	25.9785185310064	34.6659015889768	33.2156141310076	33.2156141326752	0.985185678853265	0.983637103776889	0.999418176548681	0.985185678843386	0.985185678851864
1.14	30.504725477883	25.9472270036584	32.8274159495301	30.5047254790009	30.504725477894	0.986306486186959	0.98375214197651	0.998504792992217	0.986306486180534	0.986306486185517
1.16	27.5323313129217	25.921314193793	30.7013353012443	27.5323313156506	27.5323313131041	0.987461615372534	0.983903599439747	0.997750606078797	0.98746161536845	0.987461615371139
1.18	24.3261222454972	25.9003586844405	28.2904019091877	24.3261222459922	24.3261222457951	0.98865361125423	0.984079389692817	0.997245063078992	0.988653611251556	0.988653611252951
1.2	20.9342628619523	25.8838673039142	25.6083119585954	20.9342628567356	20.9342628622591	0.989840408833185	0.984269352115105	0.997023196357157	0.989840408831164	0.989840408832076
1.22	31.9455226732149	25.8612835795035	22.5901689990563	31.9455226724752	31.945522672811	0.991007020895789	0.984465077920211	0.997055252293438	0.99100702089382	0.991007020894887
1.24	29.862057224427	25.8534825674514	22.9941485149946	29.8620572255407	29.8620572240581	0.992164296484446	0.984659774922385	0.99726702120497	0.992164296482079	0.992164296483773
1.26	27.5113852622655	25.848742317236	23.3792015169159	27.5113852659164	27.5113852620476	0.993331114290803	0.984848127529523	0.997565228117159	0.993331114287738	0.993331114290363
1.28	24.9029338995154	25.8465345229763	23.742193198482	24.9029339044841	24.9029338994976	0.99450951468215	0.985026149963222	0.997859218330966	0.994509514678246	0.994509514681934
1.3	22.0614144868353	25.846350667618	24.0804169579987	22.0614144895153	22.0614144869667	0.995666055861221	0.985191028770891	0.998074554912251	0.99566605585648	0.995666055861217
1.32	30.9162502063649	25.8376925968643	32.8353146744911	30.916250204271	30.916250206187	0.996789021998594	0.985340902884666	0.998206101675885	0.996789021993101	0.996789021998781
1.34	29.368318357198	25.8415452271567	32.0639020069607	29.3683183557263	29.3683183569449	0.99788803628902	0.985474714728898	0.998306316006697	0.997888036282896	0.997888036289372
1.36	27.5538336737501	25.8463405182807	31.0742894158275	27.5538336741709	27.5538336735308	0.998980162975939	0.985592082329359	0.99845775005337	0.998980162969314	0.998980162976432
1.38	25.469880228712	25.8517302628693	29.8488331914559	25.4698802316727	25.4698802286359	1.0000697674618	0.985693184591087	0.998741872777348	1.00006976745481	1.0000697674624
1.4	23.1247591648358	25.8574025004547	28.3726665953929	23.1247591691653	23.1247591649499	1.00113275859077	0.985778650659141	0.999215444894208	1.00113275858356	1.00113275859146
1.42	29.9863750965218	25.8530635679124	21.2020453903698	29.9863750946065	29.986375096605	1.00216074879933	0.985849397150382	0.999866394810389	1.00216074879208	1.00216074880008
1.44	28.9083570621253	25.8599012566405	21.7653057771797	28.9083570599147	28.9083570620678	1.0031616775699	0.985906542943747	1.00062673789016	1.00316167756274	1.00316167757069
1.46	27.5695315424129	25.8665463208648	22.3048458423673	27.5695315409453	27.5695315422755	1.00414973889256	0.985951348305219	1.00139861693279	1.00414973888559	1.00414973889338
1.48	25.958530741504	25.8728386996875	22.8155099698145	25.9585307419866	25.958530741392	1.00512983712849	0.985985167919336	1.00208148513162	1.00512983712177	1.00512983712932
1.5	24.0720235838226	25.8786413109104	23.2929141894454	24.0720235868507	24.0720235838433	1.00608475799355	0.986009406678948	1.00259105613575	1.00608475798711	1.00608475799439
1.52	29.107669061548	25.8738201936651	23.7236022101685	29.1076690609619	29.1076690618046	1.00700757073027	0.986025420436484	1.00286874415426	1.00700757072415	1.0070075707311
1.54	28.4468020399759	25.8797056100007	24.1265628807116	28.4468020386432	28.4468020400825	1.00790321640485	0.98603449023545	1.00288370556081	1.00790321639907	1.00790321640566
1.56	27.534625706746	25.8850543093058	24.4892500231645	27.5346257052345	27.5346257067081	1.00878194399042	0.986037815996361	1.00263018853021	1.00878194398497	1.00878194399121
1.58	26.3540473347397	25.8898150086761	24.8112681057756	26.3540473340391	26.3540473346176	1.00964799663636	0.986036518734531	1.00212255169649	1.00964799663123	1.00964799663713
1.6	24.8935405852642	25.893942946653	25.0931030577813	24.8935405865207	24.8935405851627	1.01048953039241	0.98603163992372	1.00138959281061	1.01048953038755	1.01048953039316
1.62	28.2731312671231	25.8873809991703	34.5183495754475	28.273131267847	28.2731312674482	1.01130035383092	0.986024080180001	1.00052039741448	1.01130035382632	1.01130035383165
1.64	27.9820554242731	25.8915216232373	32.7046053162623	27.9820554241856	27.9820554244838	1.01208230686874	0.986014605919238	0.999641619112222	1.01208230686436	1.01208230686946
1.66	27.4519318112579	25.8951708933379	30.6005262756238	27.4519318105255	27.4519318113177	1.01284180260235	0.986003870224341	0.998882435094348	1.01284180259818	1.01284180260305
1.68	26.6619820448436	25.8983150697789	28.2088833710586	26.6619820440078	26.6619820447587	1.01358231952842	0.985992437353202	0.998339829793516	1.01358231952444	1.01358231952912
1.7	25.5950814982965	25.9009366615122	25.5434820922603	25.5950814983088	25.5950814981273	1.01429683981976	0.985980799916986	0.998055664921959	1.01429683981593	1.01429683982046
1.72	27.4888232339201	25.8929969974437	22.6014161482177	27.4888232353461	27.4888232342164	1.01497999672145	0.985969331356402	0.998006642149632	1.01497999671776	1.01497999672215
1.74	27.5211911423848	25.8958993733621	23.014329875873	27.5211911431756	27.5211911426292	1.01563106813485	0.985958302838414	0.998124567940741	1.0156310681313	1.01563106813556
1.76	27.3289476254181	25.8984546165205	23.4059980002156	27.3289476254947	27.3289476255507	1.01625323113325	0.985947911279179	0.998321601247037	1.01625323112983	1.01625323113397
1.78	26.8892296323025	25.9006486771825	23.7735616422873	26.8892296318178	26.8892296322867	1.01684944760602	0.985938308380273	0.998511788432353	1.01684944760275	1.01684944760676
1.8	26.1813505165826	25.9024598071627	24.1145953549682	26.1813505160581	26.1813505164247	1.01741720098176	0.985929620140756	0.9986245723552	1.01741720097865	1.01741720098253
1.82	26.7670611680405	25.8938421216994	32.8810221171709	19.4752166988126	26.7670611682301	1.01795218731021	0.985921899875168	0.998657916606982	1.01791150757604	1.017952187311
1.84	27.07519280268	25.8961894508337	32.1097130726271	20.4047026548311	27.0751928028894	1.01845176088895	0.985915144226462	0.998666633915021	1.01825727797983	1.01845176088978
1.86	27.17492569357	25.8983018236406	31.1191354773403	21.2676000534233	27.1749256937328	1.01891650795583	0.985909319208697	0.99873494560147	1.01837075038154	1.0189165079567
1.88	27.0426011406023	25.900153535281	29.8918488509212	22.0596843739867	27.0426011406578	1.01934910445506	0.985904386456078	0.998945376316101	1.01818068065576	1.01934910445597
1.9	26.6556035312483	25.901710859373	28.4131646306951	22.7782420294188	26.6556035311596	1.01975112012468	0.98590031939157	0.999355213520289	1.01764145945695	1.01975112012563
1.92	19.2793732952345	25.8929160429529	21.2232820706473	31.3389506199246	19.2793732950937	1.02008129452981	0.985897052558066	0.999952382827592	1.01678182198396	1.02008129453081
1.94	20.2468901129577	25.8951513561513	21.7844172970658	29.5254504993669	20.2468901128534	1.02026680779255	0.98589449377789	1.00066847550292	1.01568381871104	1.02026680779359
1.96	21.1432536224248	25.8972059883205	22.3217296419071	27.3809080042975	21.143253622353	1.02022460431537	0.985892546319585	1.00140491481006	1.01444696942473	1.02022460431645
1.98	21.9644973441959	25.8990441697889	22.8301535938659	24.9213260680679	21.964497344152	1.01988320810255	0.98589113136255	1.002060260568	1.01315178469284	1.01988320810366
2	22.7081809129034	25.900623023016	23.3053751776557	22.1785169862029	22.7081809128812	1.01919649825002	0.985890200559837	1.00254925635825	1.01183454503315	1.01919649825116
2.02	31.2707967832657	25.8918766417747	23.7339904954123	31.4785701943675	31.2707967829968	1.01819275652552	0.98588968200572	1.00281233899602	1.01054361291459	1.01819275652667
2.04	29.4743210739443	25.8941800710194	24.1350256513493	29.5807345885267	29.4743210737324	1.01695385066579	0.985889489316661	1.00281772545958	1.00933582511588	1.01695385066694
2.06	27.3436713820216	25.8963163266422	24.4959589658252	27.3716984957968	27.3436713819902	1.01557944762315	0.98588954103062	1.00255878970704	1.00826028779564	1.01557944762428
2.08	24.8951822683812	25.898244392313	24.8164088256057	24.866420655651	24.8951822685814	1.01415049964214	0.985889780626941	1.00204909588789	1.00733727564392	1.01415049964325
2.1	22.1610007992939	25.8999170369726	25.0968664959293	22.0950356442653	22.1610007996628	1.01270393515493	0.985890186967178	1.00131673321095	1.00654319357657	1.012703935156
2.12	31.5262618856106	25.8912648405412	34.5211740935753	31.0049445316739	31.5262618854262	1.01128919305714	0.98589071845452	1.00045016688766	1.00587055509213	1.01128919305817
2.14	29.6298291839129	25.8936600360903	32.7065332182666	29.1107326529172	29.6298291837804	1.00996445441695	0.985891320604352	0.999575516377437	1.00532730472128	1.00996445441794
2.16	27.4201976114199	25.895883538014	30.6017366318508	26.9194856403292	27.4201976114556	1.00878021073373	0.985891944209976	0.998821506446997	1.00492211862585	1.00878021073468
2.18	24.9126240197485	25.8978927969469	28.2095404398047	24.444099977516	24.9126240199973	1.00775794087663	0.985892564381511	0.998284744834595	1.00464384431199	1.00775794087754
2.2	22.137542088184	25.8996395501493	25.543732926343	21.7125321844408	22.1375420885795	1.00687492173828	0.985893190232111	0.998006785504821	1.00444618578662	1.00687492173915
2.22	31.0421575488148	25.8910537777109	22.600215718012	30.7139509844609	31.042157548576	1.00612413265583	0.985893808482277	0.997964077661189	1.00430709485722	1.00612413265668
2.24	29.1460387653503	25.8935074361157	23.0128697562889	28.8380465967905	29.1460387651585	1.00551359273327	0.985894390647759	0.998088223782952	1.00422672813192	1.0055135927341
2.26	26.9522297399252	25.8957814711984	23.4043747749815	26.6692675994118	26.9522297398945	1.00505171723188	0.9858949109692	0.998291222468783	1.0042112390405	1.00505171723269
2.28	24.4737720728362	25.8978335775925	23.7718561717509	24.2194838350571	24.4737720730107	1.00472682831341	0.985895365336926	0.998486999515701	1.00425080006665	1.0047268283142
2.3	21.7387546287992	25.8996159033137	24.1128737641283	21.515717611325	21.7387546291167	1.00449190984593	0.985895780962276	0.998604913000675	1.00430310473792	1.00449190984671
2.32	30.7246749873365	25.8910589631001	32.8789350424317	31.2253132138706	30.7246749871166	1.00432399431514	0.985896160045543	0.998642870862313	1.00435562108827	1.00432399431591
2.34	28.8475621098084	25.8935353132974	32.1077010529657	29.7161904765477	28.8475621096298	1.00422219473556	0.9858964870875	0.998655654894192	1.00442422349079	1.00422219473633
2.36	26.6775786976297	25.8958265576924	31.1172312146735	27.9207232766638	26.6775786976061	1.00419157751543	0.985896746986379	0.998727476364304	1.00453663840395	1.00419157751619
2.38	24.2266244620969	25.8978910610758	29.8900764143277	25.8384990088621	24.2266244622734	1.00422125628081	0.985896944159734	0.99894086730116	1.00470919946102	1.00422125628156
2.4	21.5217410148215	25.8996816356507	28.4115408800859	23.4803169550852	21.5217410151384	1.00426794308477	0.985897112430687	0.999353136648088	1.0049286379912	1.00426794308552
2.42	31.2235727167511	25.8911294389103	21.2224755670411	29.9497446396134	31.2235727166748	1.00431819141016	0.98589725891881	0.999952246062739	1.00519267215093	1.0043181914109
2.44	29.7141498527264	25.8936076268831	21.7837297243514	28.5448245225598	29.7141498525747	1.00438704655979	0.985897371574619	1.0006698336651	1.00550858460543	1.00438704656054
2.46	27.9185126594959	25.8958983634063	22.3211570166057	26.8581906167275	27.9185126593792	1.0045015081866	0.985897437493286	1.00140737598387	1.00588238884446	1.00450150818735
2.48	25.8362385561515	25.8979605192624	22.8296891666608	24.8882957366011	25.8362385561798	1.00467729724839	0.985897462242213	1.00206348828147	1.00630368006977	1.00467729724913
2.5	23.4781133008931	25.8997473574119	23.3050102856148	22.6447101679485	23.4781133011106	1.00490064909117	0.98589747993858	1.00255296848174	1.00673398321738	1.00490064909192
2.52	29.9472383636682	25.8911904308388	23.7337152745773	30.0108188628263	29.9472383636344	1.00516889431162	0.985897497314777	1.00281630443424	1.00715569590417	1.00516889431236
2.54	28.5423552372339	25.893663232693	24.1348296212943	28.9767596854373	28.542355237123	1.00548902436015	0.985897501409378	1.00282175955456	1.00757318615171	1.00548902436089
2.56	26.8558243424548	25.8959482136437	24.4958314954391	27.6695402466594	26.8558243423743	1.00586684377499	0.985897478018694	1.00256274903265	1.00800157694761	1.00586684377572
2.58	24.8860871544384	25.898004480356	24.8163394965012	26.0791185509859	24.8860871544966	1.00629180695085	0.985897431143676	1.00205287289547	1.00844938918117	1.00629180695158
2.6	22.642702930413	25.8997854856493	25.0968453753	24.2034864635285	22.6427029306546	1.00672535296933	0.985897393168846	1.0013202510153	1.00890405178052	1.00672535297005
2.62	30.0097909139857	25.8912229312511	34.5212315968514	29.0916303605161	30.0097909140877	1.00714984094261	0.985897369012161	1.00045337458487	1.00936224740586	1.00714984094332
2.64	28.975810598546	25.8936904206013	32.7066153301453	28.1450007103661	28.9758105985058	1.00756963604088	0.985897343884693	0.999578384702442	1.00982929147842	1.00756963604159
2.66	27.6686805901431	25.8959704839018	30.6018348962867	26.9237632510409	27.6686805900228	1.00799988298848	0.985897301796595	0.998824023754662	1.01031107107642	1.00799988298918
2.68	26.0783543629885	25.8980222792216	28.209647308288	25.4174701848119	26.0783543628951	1.00844913950205	0.985897245045625	0.998286913407812	1.01080213283549	1.00844913950276
2.7	24.2028201790136	25.8997992875594	25.5438417991779	23.6237414818487	24.2028201790556	1.00890487924867	0.985897204426487	0.998008618222585	1.01127583648402	1.00890487924938
2.72	29.091453579189	25.891233220029	22.6003008622122	29.0535602559853	29.0914535793182	1.00936383474336	0.985897183401407	0.997965594943295	1.01172022510793	1.00936383474406
2.74	28.1448771846693	25.8936976732245	23.0129585629109	28.4436053496007	28.144877184656	1.00983137262849	0.98589716587233	0.998089451018231	1.01213984557503	1.00983137262918
2.76	26.9236861116698	25.8959751595245	23.4044640368216	27.5708064614371	26.9236861115752	1.01031342953679	0.985897134692588	0.998292187945779	1.01254818892869	1.01031342953748
2.78	25.4174319543428	25.8980248100042	23.7719433548429	26.4191455035383	25.417431954273	1.01080459773575	0.985897091155627	0.998487732820962	1.01295487597562	1.01080459773643
2.8	23.6237344862586	25.8998000724301	24.1129569334035	24.9781902997032	23.6237344863218	1.01127827733646	0.985897065200182	0.998605443810997	1.01335419888621	1.01127827733714
2.82	29.0536845762659	25.891232620907	32.8790264268066	28.395315903382	29.0536845765228	1.01172254661898	0.985897059573421	0.998643228129785	1.01374598049769	1.01172254661964
2.84	28.4437488711045	25.8936960122668	32.1077864736235	27.8505388636593	28.4437488712104	1.01214198241334	0.985897057593297	0.998655866273095	1.01413584359591	1.012141982414
2.86	27.5709625255388	25.8959727191961	31.1173100029867	27.0405893740081	27.5709625254999	1.01255010063802	0.985897041648785	0.998727567805903	1.01452999787536	1.01255010063867
2.88	26.4193079866444	25.8980218335362	29.8901481868892	25.9492571234345	26.4193079865224	1.01295654216189	0.985897012676232	0.99894086276811	1.01492668468777	1.01295654216254
2.9	24.9783536601621	25.8997967654364	28.4116054755868	24.5659535314749	24.9783536600633	1.01335561481281	0.985897000351783	0.999353057924369	1.01530840779899	1.01335561481346
2.92	28.3954455243159	25.8912291538571	21.222508316721	28.203403234903	28.3954455245597	1.01374715301403	0.985897007241814	0.999952112507395	1.01566609593264	1.01374715301467
2.94	27.8506691252715	25.8936925228383	21.7837567212078	27.9618174825765	27.8506691253655	1.01413678767743	0.985897016552981	1.00066966206219	1.01600176951359	1.01413678767807
2.96	27.0407173912636	25.8959693158421	22.3211787238602	27.470757101595	27.0407173912143	1.01453073381339	0.985897010620819	1.00140718051445	1.01632448735503	1.01453073381404
2.98	25.9493804774078	25.8980185986114	22.8297061054924	26.7104120456016	25.9493804772767	1.01492723589329	0.985896990375301	1.0020632806154	1.01664185605691	1.01492723589395
3	24.5660702099409	25.8997937585001	23.3050230057953	25.6646271033755	24.5660702098342	1.0153087991291	0.985896985523438	1.00255275795905	1.01695152604119	1.01530879912976


==> figures/plotu_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_kappa1.75_I30_omega0.0_simple.dat <==
t	u-FE	uN-1	uN-2	uN-3	uN-4	s-FE	s-1	s-2	s-3	s-4
0.02	337.474174034267	206.25135504703	337.473842887588	337.474174492388	337.474173989874	0.00188270042626491	0.00115063475649941	0.0018826985788643	0.00188270042882067	0.00188270042601725
0.04	212.950408986864	179.792834468561	212.950647974947	212.95040672559	212.950409068368	0.008466608029071	0.00545143132215931	0.00846660222020739	0.00846660802633649	0.00846660802856825
0.06	115.533046666253	155.36380155801	115.533652039556	115.533045716791	115.533046683992	0.0223120507002869	0.0151798542455469	0.0223120424775221	0.022312050669398	0.0223120506998977
0.08	48.9611021578621	133.042302579467	48.9612873636343	48.9611057457551	48.9611021554903	0.044812312959823	0.0323026713510356	0.0448123084546447	0.0448123128874044	0.0448123129602023
0.1	12.5944481884376	112.865285429403	12.594090770135	12.5944464266289	12.5944481665314	0.0759268570418911	0.0581031184296228	0.0759268635194568	0.0759268569186775	0.0759268570436935
0.12	235.338008090366	93.083227508309	235.337731910042	235.338008559123	235.338008058976	0.115743324497119	0.0930353772468979	0.115743346968838	0.11574332432038	0.115743324500686
0.14	148.273184108821	77.34089315064	148.273323795802	148.273182633625	148.273184167172	0.164300946487378	0.136769728357699	0.164300987671176	0.164300946250879	0.164300946493036
0.16	80.3319272152484	63.6449989340556	80.3323349800963	80.3319265997084	80.3319272104898	0.221217333660849	0.188343296760334	0.221217396569869	0.221217333350882	0.221217333668919
0.18	33.9987455832952	51.88644210974	33.9988700435983	33.9987479554434	33.9987455855194	0.28538913257126	0.24635180273352	0.285389221539114	0.285389132182064	0.285389132582061
0.2	8.73368073082866	41.9308192569484	8.73342424136042	8.73367967608631	8.7336807173344	0.354999969651586	0.309138619596008	0.355000088448708	0.354999969181803	0.35499996966532
0.22	98.6570763272594	30.4378566544815	98.6568843137757	98.6570767769195	98.6570763156183	0.428325880547099	0.374939990980636	0.428326030551081	0.428325880001621	0.428325880563758
0.24	61.9171604970655	24.1539428215688	61.9171717054764	61.9171600234776	61.9171605223488	0.503801234577292	0.442018038929922	0.503801414684502	0.503801233962736	0.503801234596815
0.26	33.4268312444665	19.2701142713581	33.4269709688654	33.4268310070184	33.4268312187461	0.579954627118322	0.508762341836628	0.579954835101179	0.579954626440146	0.579954627140492
0.28	14.0985309013558	15.6198457366345	14.0985626109851	14.0985317045816	14.0985309104703	0.655323094315188	0.573759642944895	0.655323327711795	0.65532309358164	0.655323094339715
0.3	3.60824084844075	13.0391521882696	3.60813653278256	3.60824074748063	3.60824084522954	0.728452081104919	0.635833347455327	0.728452337009036	0.728452080326407	0.728452081131457
0.32	-45.6042051713424	11.3601166241147	-60.0989313092241	-45.6042047148676	-45.6042051889206	0.797716632602689	0.694058124211737	0.797636044636665	0.797716631793472	0.797716632630775
0.34	-34.8690143657103	10.4551095325047	-48.4090847346656	-34.869014056132	-34.8690143724601	0.861514571682578	0.74775601175184	0.861126705025167	0.861514570860912	0.861514571711632
0.36	-24.7135455612504	10.1748186938595	-36.8255218634118	-24.7135453170258	-24.7135455596255	0.918486332769138	0.796479819810853	0.917393669734025	0.91848633195646	0.918486332798541
0.38	-15.7873329944614	10.3933782881512	-25.9884172020182	-15.7873327003285	-15.787333004276	0.967682131125331	0.839988654399157	0.965336042511747	0.967682130345272	0.96768213115443
0.4	-8.66244167737805	10.9979834657046	-16.54089314327	-8.66244166194622	-8.66244170724023	1.00862535284622	0.878219280662117	1.00438006996789	1.00862535212202	1.00862535287423
0.42	-33.9401058475919	11.8791613414982	-26.8595315431275	-33.9401057558941	-33.9401058424951	1.04111489873575	0.911255989477932	1.03436849189263	1.04111489808843	1.04111489876184
0.44	-21.4997722423665	12.9721519785603	-17.0143546333885	-21.4997719785478	-21.4997722537335	1.06521333184695	0.939301001267338	1.05551333752855	1.0652133312951	1.06521333187028
0.46	-11.7086820210091	14.192375214243	-9.26664571698502	-11.7086820280882	-11.708682042178	1.08124291896593	0.962646621901251	1.06833500059499	1.08124291852464	1.08124291898562
0.48	-4.98226428038841	15.4785406499056	-3.94393990413465	-4.98226483834957	-4.98226426794207	1.08976667118781	0.981649929866979	1.07358998197591	1.08976667086487	1.08976667120311
0.5	-1.28796021197598	16.7805762267961	-1.01989202161281	-1.28795958761559	-1.28796020809872	1.09153332042978	0.996710420077503	1.07218452370287	1.09153332022923	1.09153332044013
0.52	49.3952346105949	18.0486027680018	61.1091828257398	49.3952342851795	49.395234623342	1.08767421843126	1.0082507269919	1.06542675773747	1.08767421835259	1.08767421843643
0.54	45.2116074503425	19.2733654623469	54.3118176651245	45.2116071598297	45.2116074623008	1.07956312328008	1.01670055406097	1.05486667567492	1.0795631233174	1.07956312328017
0.56	40.3895772322396	20.4210449401671	46.9315176668463	40.3895769726992	40.3895772433134	1.06862204317383	1.02248362762283	1.04207268202949	1.0686220433156	1.06862204316929
0.58	35.0541959980297	21.4759804601841	39.178457507215	35.0541957657274	35.0541960080016	1.05613606221206	1.02600745266925	1.02841943979646	1.05613606244157	1.05613606220362
0.6	29.3724999925516	22.4284274068784	31.3204041245979	29.3724997963663	29.3725000011547	1.04313274446242	1.02765559556548	1.01495482089788	1.04313274475906	1.04313274445102
0.62	42.6794893633358	23.2635363560645	49.1346008975658	42.6794892844821	42.6794893667118	1.03043746686399	1.02778214449833	1.00249305892174	1.03043746720538	1.03043746685063
0.64	36.795467108832	24.0019551070921	42.1778382291973	36.7954670311504	36.7954671120456	1.01866121153927	1.02670817532926	0.99161294117338	1.01866121190317	1.01866121152496
0.66	30.6585061070076	24.6348764509343	35.0127493255563	30.6585060381783	30.6585061098295	1.00819229004484	1.02471987128364	0.982653795860333	1.00819229041064	1.0081922900305
0.68	24.4719844845616	25.167117123245	27.858847193767	24.4719844523012	24.4719844865063	0.999195663749478	1.02206800106033	0.975715022244064	0.99919566409926	0.999195663735907
0.7	18.4808272635443	25.6052664493626	20.9815291554853	18.4808272801417	18.4808272638453	0.991630461317982	1.0189684789996	0.970674673112878	0.991630461637296	0.991630461305826
0.72	40.9989057451499	25.9470874001708	38.4066862326524	40.9989058102021	40.9989057407488	0.985440601379126	1.01560370813809	0.967359161378373	0.985440601657608	0.985440601368848
0.74	35.1654542796486	26.2225724791354	33.7081805742831	35.1654543257287	35.1654542760158	0.98057323794267	1.01212461985463	0.965579784239711	0.980573238174066	0.980573237934533
0.76	29.1787831774131	26.4294077988717	28.8274597673463	29.1787832113277	29.1787831743782	0.976955673708548	1.00865316813333	0.965132544777745	0.976955673890294	0.976955673702629
0.78	23.2132323969069	26.5764881850718	23.8638582662191	23.2132324447363	23.2132323940833	0.974456905684863	1.00528510660801	0.965779146368713	0.974456905817498	0.974456905681082
0.8	17.4835769809497	26.6724639022177	18.9497531882853	17.4835770547403	17.4835769777339	0.972864242082668	1.0020929020649	0.967233444443407	0.972864242169326	0.972864242080824
0.82	35.6643266093152	26.7155144341713	33.6111069833827	35.6643266558141	35.6643266066593	0.972012509927694	0.999128615962452	0.969268355942773	0.972012509973436	0.972012509927501
0.84	30.5578650698087	26.7347405822043	31.5894205390886	30.5578651009224	30.5578650676153	0.971780411207447	0.996426794736455	0.971724775293178	0.971780411218528	0.971780411208559
0.86	25.3383653125912	26.7259363325505	29.3617196891804	25.3383653347336	25.3383653107167	0.97205921741852	0.994007247178578	0.974494349960982	0.972059217401712	0.972059217420578
0.88	20.1497777806841	26.695367585432	26.9212278311234	20.1497778167456	20.1497777788221	0.972712994951789	0.991877648306496	0.977488577703466	0.972712994913924	0.972712994954438
0.9	15.1730376551132	26.648550389543	24.2717343773169	15.1730377154292	15.1730376527753	0.973553849350684	0.990035924256878	0.980612414430384	0.973553849298501	0.973553849353583
0.92	36.0639068903119	26.5802243602707	21.7448348101137	36.063906884217	36.0639068912977	0.974478823967496	0.988472339484256	0.983749587616447	0.97447882390723	0.974478823970345
0.94	31.749009208919	26.5158917052879	22.1366625883381	31.7490092002156	31.7490092099669	0.975460116772585	0.987171405296391	0.986774544121585	0.975460116709606	0.975460116775147
0.96	27.2299283461848	26.4477445896662	22.5367897226541	27.2299283308807	27.229928347139	0.976503459976215	0.986113555105664	0.98956934548441	0.976503459914766	0.976503459978319
0.98	22.6006729371819	26.3785329497828	22.9356764329446	22.6006729212989	22.6006729379096	0.977596445069006	0.985276582115147	0.992037809142997	0.97759644501211	0.977596445070558
1	17.9892043833154	26.3104261174116	23.3250282964256	17.9892043874058	17.9892043835577	0.97867290858819	0.984636840172135	0.994113124484155	0.9786729085378	0.978672908589144
1.02	34.8173956970074	26.2350488468396	23.6879114409728	34.8173956863165	34.8173956980681	0.979717505583585	0.984170166024189	0.995759312467937	0.97971750554074	0.97971750558395
1.04	31.3522918879959	26.1750407792701	24.0402251329299	31.3522918799239	31.352291889138	0.980757646555774	0.983852670522728	0.996968504638822	0.98075764652079	0.980757646555597
1.06	27.6413164274229	26.1200348827783	24.3666816163047	27.6413164178649	27.6413164285716	0.981832155639807	0.983661365352905	0.997755932016207	0.981832155612434	0.981832155639164
1.08	23.7395046448621	26.0705174026237	24.6644556537568	23.739504630153	23.7395046458899	0.982952062848428	0.983574635769325	0.998154113826395	0.982952062827979	0.982952062847421
1.1	19.7289113219307	26.0266935360869	24.9318857585591	19.7289113071697	19.7289113227338	0.984073659022133	0.983572569356451	0.998207201453201	0.984073659007576	0.984073659020874
1.12	33.2156141327849	25.9785185310064	34.2739986174936	33.2156141310076	33.2156141326752	0.985185678853265	0.983637103776889	0.998016799781423	0.985185678843386	0.985185678851864
1.14	30.504725477883	25.9472270036584	32.8240213349798	30.5047254790009	30.504725477894	0.986306486186959	0.98375214197651	0.997721847419538	0.986306486180534	0.986306486185517
1.16	27.5323313129217	25.921314193793	31.1078858246044	27.5323313156506	27.5323313131041	0.987461615372534	0.983903599439747	0.997466089135751	0.98746161536845	0.987461615371139
1.18	24.3261222454972	25.9003586844405	29.1184598861348	24.3261222459922	24.3261222457951	0.98865361125423	0.984079389692817	0.997365060585323	0.988653611251556	0.988653611252951
1.2	20.9342628619523	25.8838673039142	26.8561812361018	20.9342628567356	20.9342628622591	0.989840408833185	0.984269352115105	0.997483688218614	0.989840408831164	0.989840408832076
1.22	31.9455226732149	25.8612835795035	22.0079516207457	31.9455226724752	31.945522672811	0.991007020895789	0.984465077920211	0.99781294556691	0.99100702089382	0.991007020894887
1.24	29.862057224427	25.8534825674514	22.4736339106779	29.8620572255407	29.8620572240581	0.992164296484446	0.984659774922385	0.998288886126394	0.992164296482079	0.992164296483773
1.26	27.5113852622655	25.848742317236	22.9194117494139	27.5113852659164	27.5113852620476	0.993331114290803	0.984848127529523	0.998820056519191	0.993331114287738	0.993331114290363
1.28	24.9029338995154	25.8465345229763	23.341219078233	24.9029339044841	24.9029338994976	0.99450951468215	0.985026149963222	0.999312944528692	0.994509514678246	0.994509514681934
1.3	22.0614144868353	25.846350667618	23.7355532360652	22.0614144895153	22.0614144869667	0.995666055861221	0.985191028770891	0.99968888999179	0.99566605585648	0.995666055861217
1.32	30.9162502063649	25.8376925968643	24.0896220239715	30.916250204271	30.916250206187	0.996789021998594	0.985340902884666	0.999892197818896	0.996789021993101	0.996789021998781
1.34	29.368318357198	25.8415452271567	24.4228620125843	29.3683183557263	29.3683183569449	0.99788803628902	0.985474714728898	0.999891726423721	0.997888036282896	0.997888036289372
1.36	27.5538336737501	25.8463405182807	24.7229693179775	27.5538336741709	27.5538336735308	0.998980162975939	0.985592082329359	0.999678449332895	0.998980162969314	0.998980162976432
1.38	25.469880228712	25.8517302628693	24.9896027503921	25.4698802316727	25.4698802286359	1.0000697674618	0.985693184591087	0.999261067045171	1.00006976745481	1.0000697674624
1.4	23.1247591648358	25.8574025004547	25.223137729356	23.1247591691653	23.1247591649499	1.00113275859077	0.985778650659141	0.998661075149973	1.00113275858356	1.00113275859146
1.42	29.9863750965218	25.8530635679124	34.6185463030014	29.9863750946065	29.986375096605	1.00216074879933	0.985849397150382	0.997959407834377	1.00216074879208	1.00216074880008
1.44	28.9083570621253	25.8599012566405	32.7728359051173	28.9083570599147	28.9083570620678	1.0031616775699	0.985906542943747	0.99727436105185	1.00316167756274	1.00316167757069
1.46	27.5695315424129	25.8665463208648	30.6430640711748	27.5695315409453	27.5695315422755	1.00414973889256	0.985951348305219	0.996727041981005	1.00414973888559	1.00414973889338
1.48	25.958530741504	25.8728386996875	28.2314669176244	25.9585307419866	25.958530741392	1.00512983712849	0.985985167919336	0.996407000046189	1.00512983712177	1.00512983712932
1.5	24.0720235838226	25.8786413109104	25.551260205741	24.0720235868507	24.0720235838433	1.00608475799355	0.986009406678948	0.99634952038914	1.00608475798711	1.00608475799439
1.52	29.107669061548	25.8738201936651	22.5574004592216	29.1076690609619	29.1076690618046	1.00700757073027	0.986025420436484	0.996525477570905	1.00700757072415	1.0070075707311
1.54	28.4468020399759	25.8797056100007	22.9612955895064	28.4468020386432	28.4468020400825	1.00790321640485	0.98603449023545	0.996861660308147	1.00790321639907	1.00790321640566
1.56	27.534625706746	25.8850543093058	23.34727834934	27.5346257052345	27.5346257067081	1.00878194399042	0.986037815996361	0.997266082092083	1.00878194398497	1.00878194399121
1.58	26.3540473347397	25.8898150086761	23.7119505571268	26.3540473340391	26.3540473346176	1.00964799663636	0.986036518734531	0.997649559749205	1.00964799663123	1.00964799663713
1.6	24.8935405852642	25.893942946653	24.0523824741239	24.8935405865207	24.8935405851627	1.01048953039241	0.98603163992372	0.997939216470076	1.01048953038755	1.01048953039316
1.62	28.2731312671231	25.8873809991703	32.8060716364234	28.273131267847	28.2731312674482	1.01130035383092	0.986024080180001	0.99813147301657	1.01130035382632	1.01130035383165
1.64	27.9820554242731	25.8915216232373	32.0372337199586	27.9820554241856	27.9820554244838	1.01208230686874	0.986014605919238	0.998280294109753	1.01208230686436	1.01208230686946
1.66	27.4519318112579	25.8951708933379	31.0502786847396	27.4519318105255	27.4519318113177	1.01284180260235	0.986003870224341	0.998469665996939	1.01284180259818	1.01284180260305
1.68	26.6619820448436	25.8983150697789	29.8274737069027	26.6619820440078	26.6619820447587	1.01358231952842	0.985992437353202	0.998782408600169	1.01358231952444	1.01358231952912
1.7	25.5950814982965	25.9009366615122	28.3538868450553	25.5950814983088	25.5950814981273	1.01429683981976	0.985980799916986	0.999276546102042	1.01429683981593	1.01429683982046
1.72	27.4888232339201	25.8929969974437	21.1929029771804	27.4888232353461	27.4888232342164	1.01497999672145	0.985969331356402	0.999941220463012	1.01497999671776	1.01497999672215
1.74	27.5211911423848	25.8958993733621	21.7582011403141	27.5211911431756	27.5211911426292	1.01563106813485	0.985958302838414	1.00070960202237	1.0156310681313	1.01563106813556
1.76	27.3289476254181	25.8984546165205	22.2995550911465	27.3289476254947	27.3289476255507	1.01625323113325	0.985947911279179	1.00148491134408	1.01625323112983	1.01625323113397
1.78	26.8892296323025	25.9006486771825	22.8118020416404	26.8892296318178	26.8892296322867	1.01684944760602	0.985938308380273	1.00216758174193	1.01684944760275	1.01684944760676
1.8	26.1813505165826	25.9024598071627	23.2905598727552	26.1813505160581	26.1813505164247	1.01741720098176	0.985929620140756	1.00267419550095	1.01741720097865	1.01741720098253
1.82	26.7670611680405	25.8938421216994	23.7223809814722	19.4752166988126	26.7670611682301	1.01795218731021	0.985921899875168	1.00294691839211	1.01791150757604	1.017952187311
1.84	27.07519280268	25.8961894508337	24.1262678729814	20.4047026548311	27.0751928028894	1.01845176088895	0.985915144226462	1.00295554273887	1.01825727797983	1.01845176088978
1.86	27.17492569357	25.8983018236406	24.4896913896614	21.2676000534233	27.1749256937328	1.01891650795583	0.985909319208697	1.0026948434582	1.01837075038154	1.0189165079567
1.88	27.0426011406023	25.900153535281	24.8122750800568	22.0596843739867	27.0426011406578	1.01934910445506	0.985904386456078	1.0021796060721	1.01818068065576	1.01934910445597
1.9	26.6556035312483	25.901710859373	25.0945249439606	22.7782420294188	26.6556035311596	1.01975112012468	0.98590031939157	1.00143896614313	1.01764145945695	1.01975112012563
1.92	19.2793732952345	25.8929160429529	34.521277477512	31.3389506199246	19.2793732950937	1.02008129452981	0.985897052558066	1.00056227592887	1.01678182198396	1.02008129453081
1.94	20.2468901129577	25.8951513561513	32.7075988642086	29.5254504993669	20.2468901128534	1.02026680779255	0.98589449377789	0.999676394044451	1.01568381871104	1.02026680779359
1.96	21.1432536224248	25.8972059883205	30.6034768688316	27.3809080042975	21.143253622353	1.02022460431537	0.985892546319585	0.998910647955452	1.01444696942473	1.02022460431645
1.98	21.9644973441959	25.8990441697889	28.2116997561923	24.9213260680679	21.964497344152	1.01988320810255	0.98589113136255	0.998362123422081	1.01315178469284	1.01988320810366
2	22.7081809129034	25.900623023016	25.5460896681436	22.1785169862029	22.7081809128812	1.01919649825002	0.985890200559837	0.998072740488225	1.01183454503315	1.01919649825116
2.02	31.2707967832657	25.8918766417747	22.6025370390748	31.4785701943675	31.2707967829968	1.01819275652552	0.98588968200572	0.998019215697257	1.01054361291459	1.01819275652667
2.04	29.4743210739443	25.8941800710194	23.0153886278952	29.5807345885267	29.4743210737324	1.01695385066579	0.985889489316661	0.998133335741183	1.00933582511588	1.01695385066694
2.06	27.3436713820216	25.8963163266422	23.4069731517942	27.3716984957968	27.3436713819902	1.01557944762315	0.98588954103062	0.998327215448061	1.00826028779564	1.01557944762428
2.08	24.8951822683812	25.898244392313	23.7744395824563	24.866420655651	24.8951822685814	1.01415049964214	0.985889780626941	0.998514842545706	1.00733727564392	1.01415049964325
2.1	22.1610007992939	25.8999170369726	24.115368854566	22.0950356442653	22.1610007996628	1.01270393515493	0.985890186967178	0.998625594465212	1.00654319357657	1.012703935156
2.12	31.5262618856106	25.8912648405412	32.8817603580007	31.0049445316739	31.5262618854262	1.01128919305714	0.98589071845452	0.998657368365055	1.00587055509213	1.01128919305817
2.14	29.6298291839129	25.8936600360903	32.1103505544762	29.1107326529172	29.6298291837804	1.00996445441695	0.985891320604352	0.998664912929117	1.00532730472128	1.00996445441794
2.16	27.4201976114199	25.895883538014	31.119676964872	26.9194856403292	27.4201976114556	1.00878021073373	0.985891944209976	0.998732389681117	1.00492211862585	1.00878021073468
2.18	24.9126240197485	25.8978927969469	29.8923011347679	24.444099977516	24.9126240199973	1.00775794087663	0.985892564381511	0.998942268576579	1.00464384431199	1.00775794087754
2.2	22.137542088184	25.8996395501493	28.4135358107234	21.7125321844408	22.1375420885795	1.00687492173828	0.985893190232111	0.999351787781594	1.00444618578662	1.00687492173915
2.22	31.0421575488148	25.8910537777109	21.22343363169	30.7139509844609	31.042157548576	1.00612413265583	0.985893808482277	0.99994882817953	1.00430709485722	1.00612413265668
2.24	29.1460387653503	25.8935074361157	21.7845075813501	28.8380465967905	29.1460387651585	1.00551359273327	0.985894390647759	1.00066494081644	1.00422672813192	1.0055135927341
2.26	26.9522297399252	25.8957814711984	22.3217681146255	26.6692675994118	26.9522297398945	1.00505171723188	0.9858949109692	1.00140151332346	1.0042112390405	1.00505171723269
2.28	24.4737720728362	25.8978335775925	22.8301493325384	24.2194838350571	24.4737720730107	1.00472682831341	0.985895365336926	1.00205707455887	1.00425080006665	1.0047268283142
2.3	21.7387546287992	25.8996159033137	23.3053366672105	21.515717611325	21.7387546291167	1.00449190984593	0.985895780962276	1.00254634176829	1.00430310473792	1.00449190984671
2.32	30.7246749873365	25.8910589631001	23.7339254899255	31.2253132138706	30.7246749871166	1.00432399431514	0.985896160045543	1.0028097298555	1.00435562108827	1.00432399431591
2.34	28.8475621098084	25.8935353132974	24.134941090343	29.7161904765477	28.8475621096298	1.00422219473556	0.9858964870875	1.00281543798868	1.00442422349079	1.00422219473633
2.36	26.6775786976297	25.8958265576924	24.4958609364047	27.9207232766638	26.6775786976061	1.00419157751543	0.985896746986379	1.00255682601685	1.00453663840395	1.00419157751619
2.38	24.2266244620969	25.8978910610758	24.8163025594803	25.8384990088621	24.2266244622734	1.00422125628081	0.985896944159734	1.0020474472453	1.00470919946102	1.00422125628156
2.4	21.5217410148215	25.8996816356507	25.0967563939515	23.4803169550852	21.5217410151384	1.00426794308477	0.985897112430687	1.00131538286243	1.0049286379912	1.00426794308552
2.42	31.2235727167511	25.8911294389103	34.5210086179627	29.9497446396134	31.2235727166748	1.00431819141016	0.98589725891881	1.00044909215025	1.00519267215093	1.0043181914109
2.44	29.7141498527264	25.8936076268831	32.7063734668323	28.5448245225598	29.7141498525747	1.00438704655979	0.985897371574619	0.999574690391075	1.00550858460543	1.00438704656054
2.46	27.9185126594959	25.8958983634063	30.6015855612359	26.8581906167275	27.9185126593792	1.0045015081866	0.985897437493286	0.998820899705187	1.00588238884446	1.00450150818735
2.48	25.8362385561515	25.8979605192624	28.2094004719572	24.8882957366011	25.8362385561798	1.00467729724839	0.985897462242213	0.998284326551405	1.00630368006977	1.00467729724913
2.5	23.4781133008931	25.8997473574119	25.5436059963652	22.6447101679485	23.4781133011106	1.00490064909117	0.98589747993858	0.998006524813136	1.00673398321738	1.00490064909192
2.52	29.9472383636682	25.8911904308388	22.6001695631856	30.0108188628263	29.9472383636344	1.00516889431162	0.985897497314777	0.997963944993734	1.00715569590417	1.00516889431236
2.54	28.5423552372339	25.893663232693	23.0128290622746	28.9767596854373	28.542355237123	1.00548902436015	0.985897501409378	0.99808819194948	1.00757318615171	1.00548902436089
2.56	26.8558243424548	25.8959482136437	23.4043395561368	27.6695402466594	26.8558243423743	1.00586684377499	0.985897478018694	0.998291267338488	1.00800157694761	1.00586684377572
2.58	24.8860871544384	25.898004480356	23.7718262599697	26.0791185509859	24.8860871544966	1.00629180695085	0.985897431143676	0.998487100309824	1.00844938918117	1.00629180695158
2.6	22.642702930413	25.8997854856493	24.1128488594492	24.2034864635285	22.6427029306546	1.00672535296933	0.985897393168846	0.998605052286815	1.00890405178052	1.00672535297005
2.62	30.0097909139857	25.8912229312511	32.8789148230109	29.0916303605161	30.0097909140877	1.00714984094261	0.985897369012161	0.998643034355381	1.00936224740586	1.00714984094332
2.64	28.975810598546	25.8936904206013	32.1076846940222	28.1450007103661	28.9758105985058	1.00756963604088	0.985897343884693	0.998655831149618	1.00982929147842	1.00756963604159
2.66	27.6686805901431	25.8959704839018	31.1172182238904	26.9237632510409	27.6686805900228	1.00799988298848	0.985897301796595	0.998727656425878	1.01031107107642	1.00799988298918
2.68	26.0783543629885	25.8980222792216	29.8900662972975	25.4174701848119	26.0783543628951	1.00844913950205	0.985897245045625	0.99894104434357	1.01080213283549	1.00844913950276
2.7	24.2028201790136	25.8997992875594	28.4115331584148	23.6237414818487	24.2028201790556	1.00890487924867	0.985897204426487	0.999353305637399	1.01127583648402	1.00890487924938
2.72	29.091453579189	25.891233220029	21.2224718435267	29.0535602559853	29.0914535793182	1.00936383474336	0.985897183401407	0.999952403458025	1.01172022510793	1.00936383474406
2.74	28.1448771846693	25.8936976732245	21.7837278634856	28.4436053496007	28.144877184656	1.00983137262849	0.98589716587233	1.00066997715476	1.01213984557503	1.00983137262918
2.76	26.9236861116698	25.8959751595245	22.3211566407192	27.5708064614371	26.9236861115752	1.01031342953679	0.985897134692588	1.0014075042539	1.01254818892869	1.01031342953748
2.78	25.4174319543428	25.8980248100042	22.8296899385001	26.4191455035383	25.417431954273	1.01080459773575	0.985897091155627	1.00206360081241	1.01295487597562	1.01080459773643
2.8	23.6237344862586	25.8998000724301	23.3050119094613	24.9781902997032	23.6237344863218	1.01127827733646	0.985897065200182	1.00255306537218	1.01335419888621	1.01127827733714
2.82	29.0536845762659	25.891232620907	23.7337174958336	28.395315903382	29.0536845765228	1.01172254661898	0.985897059573421	1.00281638624914	1.01374598049769	1.01172254661964
2.84	28.4437488711045	25.8936960122668	24.1348322249109	27.8505388636593	28.4437488712104	1.01214198241334	0.985897057593297	1.00282182719649	1.01413584359591	1.012141982414
2.86	27.5709625255388	25.8959727191961	24.4958343035022	27.0405893740081	27.5709625254999	1.01255010063802	0.985897041648785	1.00256280363408	1.01452999787536	1.01255010063867
2.88	26.4193079866444	25.8980218335362	24.8163423652467	25.9492571234345	26.4193079865224	1.01295654216189	0.985897012676232	1.00205291573003	1.01492668468777	1.01295654216254
2.9	24.9783536601621	25.8997967654364	25.0968481917767	24.5659535314749	24.9783536600633	1.01335561481281	0.985897000351783	1.00132028342606	1.01530840779899	1.01335561481346
2.92	28.3954455243159	25.8912291538571	34.5212358528942	28.203403234903	28.3954455245597	1.01374715301403	0.985897007241814	1.0004533979363	1.01566609593264	1.01374715301467
2.94	27.8506691252715	25.8936925228383	32.7066192811661	27.9618174825765	27.8506691253655	1.01413678767743	0.985897016552981	0.999578400343577	1.01600176951359	1.01413678767807
2.96	27.0407173912636	25.8959693158421	30.6018384869258	27.470757101595	27.0407173912143	1.01453073381339	0.985897010620819	0.998824032989346	1.01632448735503	1.01453073381404
2.98	25.9493804774078	25.8980185986114	28.2096505008838	26.7104120456016	25.9493804772767	1.01492723589329	0.985896990375301	0.998286917469881	1.01664185605691	1.01492723589395
3	24.5660702099409	25.8997937585001	25.5438445716134	25.6646271033755	24.5660702098342	1.0153087991291	0.985896985523438	0.998008618255709	1.01695152604119	1.01530879912976


==> figures/plotu_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_kappa1.75_I30_omega0.2.dat <==
t	u-FE	uN-1	uN-2	uN-3	uN-4	s-FE	s-1	s-2	s-3	s-4
0.02	337.474174034267	205.48307574577	337.473842887588	337.474174492388	337.474173989874	0.00188270042626491	0.00114634868106234	0.0018826985788643	0.00188270042882067	0.00188270042601725
0.04	212.950408986864	178.984695824669	212.950647974947	212.95040672559	212.950409068368	0.008466608029071	0.00543035272800307	0.00846660222020739	0.00846660802633649	0.00846660802856825
0.06	115.533046666253	154.518042253426	115.533652039556	115.533045716791	115.533046683992	0.0223120507002869	0.0151188347239348	0.0223120424775221	0.022312050669398	0.0223120506998977
0.08	48.9611021578621	132.16295857308	48.9612873636343	48.9611057457551	48.9611021554903	0.044812312959823	0.0321674414490557	0.0448123084546447	0.0448123128874044	0.0448123129602023
0.1	12.5944481884376	111.958582710002	12.594090770135	12.5944464266289	12.5944481665314	0.0759268570418911	0.0578493589124045	0.0759268635194568	0.0759268569186775	0.0759268570436935
0.12	235.338008090366	92.8286634298332	235.337731910042	235.338008559123	235.338008058976	0.115743324497119	0.0926144989886354	0.115743346968838	0.11574332432038	0.115743324500686
0.14	148.273184108821	77.2401282057875	148.273323795802	148.273182633625	148.273184167172	0.164300946487378	0.136135508176611	0.164300987671176	0.164300946250879	0.164300946493036
0.16	80.3319272152484	63.728771684523	80.3323349800963	80.3319265997084	80.3319272104898	0.221217333660849	0.187458020199447	0.221217396569869	0.221217333350882	0.221217333668919
0.18	33.9987455832952	52.1889709801251	33.9988700435983	33.9987479554434	33.9987455855194	0.28538913257126	0.245191172007223	0.285389221539114	0.285389132182064	0.285389132582061
0.2	8.73368073082866	42.4894881226329	8.73342424136042	8.73367967608631	8.7336807173344	0.354999969651586	0.30769543201869	0.355000088448708	0.354999969181803	0.35499996966532
0.22	98.6570763272594	31.0367681213687	98.6568843137757	98.6570767769195	98.6570763156183	0.428325880547099	0.373225443534843	0.428326030551081	0.428325880001621	0.428325880563758
0.24	61.9171604970655	24.675210308384	61.9171717054764	61.9171600234776	61.9171605223488	0.503801234577292	0.440060284055476	0.503801414684502	0.503801233962736	0.503801234596815
0.26	33.4268312444665	19.7173946786117	33.4269709688654	33.4268310070184	33.4268312187461	0.579954627118322	0.506603018243733	0.579954835101179	0.579954626440146	0.579954627140492
0.28	14.0985309013558	15.9976391860561	14.0985626109851	14.0985317045816	14.0985309104703	0.655323094315188	0.571449384877191	0.655323327711795	0.65532309358164	0.655323094339715
0.3	3.60824084844075	13.3526067528723	3.60813653278256	3.60824074748063	3.60824084522954	0.728452081104919	0.633427177646762	0.728452337009036	0.728452080326407	0.728452081131457
0.32	-60.0987446850797	11.6148322980322	-60.0989313092241	-60.0987442390791	-60.0987447058435	0.797635770486946	0.691611345090274	0.797636044636665	0.797635769677669	0.797635770515014
0.34	-48.4089566781306	10.6569506628645	-48.4090847346656	-48.408956312593	-48.4089566915634	0.861126418664516	0.745320915632281	0.861126705025167	0.861126417842938	0.861126418693466
0.36	-36.8254483456782	10.3297437113222	-36.8255218634118	-36.8254481094432	-36.8254483495877	0.917393378679075	0.794103314409699	0.917393669734025	0.91739337786703	0.917393378708143
0.38	-25.9883690505072	10.5072900157264	-25.9884172020182	-25.9883688544746	-25.9883690481059	0.965335755047016	0.837710757284909	0.965336042511747	0.965335754268097	0.965335755075431
0.4	-16.5408273893529	11.0766033274011	-16.54089314327	-16.5408271195187	-16.5408273995672	1.00437979451802	0.876072360899864	1.00438006996789	1.00437979379638	1.00437979454503
0.42	11.8430438527147	11.9279282761378	11.8430628733298	11.8430437469243	11.8430438543561	1.03458415005683	0.909264606051121	1.0345844058695	1.03458414941418	1.0345841500818
0.44	14.4801506880387	12.9961447037785	14.4801710645267	14.480150583829	14.4801506898363	1.05652354177536	0.937482187616344	1.05652377183774	1.05652354122854	1.05652354179775
0.46	16.9152183046493	14.1962579373315	16.9152393190339	16.9152182036849	16.9152183065394	1.07111830564992	0.96101048079873	1.07111850574126	1.07111830520952	1.0711183056694
0.48	19.1135554776174	15.4665283778876	19.1135765000843	19.1135553812374	19.1135554795435	1.0794631046861	0.980200424192156	1.07946327253928	1.07946310435621	1.07946310470248
0.5	21.056316352127	16.7564179816389	21.0563368525405	21.0563162613349	21.0563163540374	1.08269293957081	0.995446267732555	1.08269307470141	1.08269293934965	1.08269293958409
0.52	-16.6458575745625	18.0155798546657	22.7274503134458	32.3447734358205	32.3447735514017	1.08167358192162	1.00716632948634	1.08189334096821	1.08194689066338	1.08194689079285
0.54	-10.4804372079588	19.2343019402795	24.1522615468036	31.976911335068	31.9769114433672	1.07700542497479	1.01578690692196	1.07804790565836	1.07829890972037	1.07829890975565
0.56	-5.67791858164405	20.3783279969174	25.331017219431	31.1100344630444	31.1100345625652	1.0691025069409	1.02172917638021	1.07201460556252	1.07270215296752	1.07270215292209
0.58	-2.40483957750171	21.4315879808266	26.2804722732135	29.7525169910036	29.7525170801844	1.0582892274847	1.02539887078061	1.0645189748794	1.06595007466361	1.06595007455252
0.6	-0.618853522334375	22.3839607377607	27.0209045783232	27.9242135443923	27.9242136223988	1.04486492593618	1.02717847057697	1.05615875250089	1.05865887614492	1.05865887598381
0.62	72.2335270814545	23.2202563680245	38.0646355396584	32.6742855626624	32.6742855975598	1.02953395471872	1.02742156634892	1.04747273135751	1.05130707148012	1.05130707128414
0.64	60.1677634392889	23.9608197991641	36.718651230941	31.7694579901702	31.7694580210515	1.0132861738049	1.02644922637741	1.03893620777394	1.04425285911374	1.04425285889684
0.66	48.0132883973021	24.5965790153991	34.9783105808762	30.482587355581	30.4825873819095	0.997170973961996	1.02454802171703	1.03094178689132	1.03774683502558	1.0377468348
0.68	36.2489306068847	25.1321231439189	32.8560237399896	28.8208606074593	28.8208606285335	0.982068554046539	1.02196941615131	1.02377802639809	1.03194050432522	1.03194050410125
0.7	25.4188358135636	25.5738494992488	30.3706133468977	26.7982297003019	26.7982297159836	0.968549516734901	1.01893024645618	1.01761817222475	1.02689479710573	1.02689479689169
0.72	49.8394555714388	25.919362423692	23.5805464027586	30.2852237800047	30.6105625622563	0.957021226753805	1.01561399479673	1.01249841615936	1.02262242792557	1.02262424272736
0.74	37.537294204103	26.1985263502444	23.948734699512	30.0880746776054	30.1680320209018	0.947709539746432	1.01217276735085	1.00834982138197	1.01910820234902	1.01911566510403
0.76	26.2696606858384	26.4089270997051	24.2721058129294	29.6542411829928	29.4653861464494	0.940634063086646	1.00872973712284	1.00504011900305	1.01631975460985	1.01633688601536
0.78	16.596901737784	26.5593837690977	24.5562353116546	28.9695686203323	28.4904372574247	0.93559536675293	1.00538187871888	1.00241272024618	1.01421028287442	1.0142377305393
0.8	9.01427398207038	26.6584923574485	24.8054596654327	28.0201455012979	27.2328480963275	0.932198812732467	1.00220284814005	1.00031430616126	1.01271789764157	1.01274847732189
0.82	46.3140271462703	26.7043964953832	25.0132140455412	20.5118382841101	20.6454587685765	0.930147998928127	0.999245838382962	0.998610489783578	1.01172898462109	1.01175007084656
0.84	34.8295306559736	26.7261765960662	25.2037448005655	21.2375619188885	21.3616225046717	0.929238802423044	0.996546450762785	0.997192317015381	1.01109401995524	1.01109131785945
0.86	24.345563306891	26.719619025436	25.3683336011539	21.9153623611369	22.0292897364767	0.929293280253151	0.994125459359225	0.995976798002977	1.0106528498849	1.01061387755348
0.88	15.3663985859929	26.6909923072385	25.5091806160301	22.5424727386307	22.6458968645188	0.930083348675104	0.991991407119502	0.994904171024463	1.01025952114241	1.01017572767516
0.9	8.33913859191246	26.6458231021718	25.6283272170705	23.1167214525252	23.209483547662	0.931293972143116	0.990142987297407	0.993933776390611	1.0097981873304	1.00966569761859
0.92	47.1596209882717	26.5788676023178	25.7177041707503	32.3692116613753	32.4759480483407	0.932774358818422	0.988571130711273	0.993039634318963	1.00923819534196	1.00905769545296
0.94	37.4280690429432	26.5156489041795	25.8005942103431	31.1774406989744	31.2734285860229	0.934504675404005	0.987260917117333	0.992206467800099	1.00861748199217	1.00839352127118
0.96	28.1323354821387	26.4483827489696	25.8676540398221	29.6975498790752	29.7829830367483	0.936509228118551	0.986193255417568	0.991426380144446	1.00800892050198	1.00774893915157
0.98	19.6561414885524	26.3798441757145	25.920646909226	27.9227511479106	27.997932302203	0.938761805129588	0.985346327838238	0.990696235899339	1.00748364803485	1.00719694519852
1	12.4022823314342	26.312228097635	25.9612582022904	25.8541744155343	25.9194888913368	0.941131647346281	0.984696798308129	0.990015686772352	1.00708381484787	1.00678059738989
1.02	38.6939650326223	26.2371844736257	25.9810734180923	21.7955880390835	21.814442849654	0.943554574881362	0.984220742844148	0.989385691254798	1.00679760409592	1.00648798321906
1.04	30.7143760462197	26.177377276854	26.0029989109404	22.3768898655585	22.3900372227155	0.946014647764373	0.983894449135436	0.988807550574003	1.00657288551173	1.00626609948455
1.06	23.0903655285069	26.1224622542703	26.0172637388841	22.9167334328526	22.9249820063025	0.948493427260134	0.983695051617756	0.988282306534822	1.00633903547801	1.00604294749214
1.08	16.1363770561363	26.0729466811661	26.0251465653331	23.4129674452787	23.4170984964676	0.950914781365103	0.983601012292386	0.987810402982825	1.00602738264983	1.00574824302948
1.1	10.1832907168186	26.029054792131	26.027795689643	23.8641391871422	23.8648895450746	0.953117524618743	0.983592457137929	0.987391527556644	1.00558439192802	1.00532680427729
1.12	40.8130268319541	25.9807587375093	26.0162174963606	33.0315442922803	33.0262191976491	0.955056471823878	0.983651330955714	0.987024518891456	1.00502629790926	1.00479330230362
1.14	33.8055465148972	25.9493080029514	26.0127103734707	31.3846849545891	31.3777465923888	0.956782448929676	0.983761519037265	0.986707423931313	1.00442160073894	1.00421483986829
1.16	26.856805159051	25.9232105119016	26.0068815192571	29.4413012508794	29.4333626058413	0.958377708834738	0.98390890020103	0.986437618738676	1.00385764235343	1.00367757280853
1.18	20.2053164469336	25.9020555590539	25.9993876579035	27.2033331374596	27.1949363963578	0.959881489529146	0.984081337378947	0.986211958250785	1.00340529176677	1.00325141274345
1.2	14.1293543376635	25.8853588081264	25.990767946935	24.6839735860198	24.6755876731084	0.961244137891835	0.98426860981907	0.986026927043096	1.00309403857779	1.00296511733547
1.22	39.7186660794219	25.8625708750256	25.9714434420699	22.4709889697867	22.4650423913407	0.962488012331185	0.984462242789798	0.98587872220639	1.00290263165598	1.00279692361037
1.24	34.0023823931264	25.8545724164283	25.9631597110256	22.9538244784182	22.9476754397985	0.963692567072648	0.984655375439402	0.985763389907418	1.00277582288101	1.0026912606913
1.26	28.1733111857299	25.8496456358495	25.9550106597856	23.4029653294207	23.3968339621981	0.964945023975629	0.984842623299346	0.985676957983752	1.00264545291928	1.00257979884533
1.28	22.3892740890691	25.8472652001003	25.9471837624836	23.8164350719337	23.810492930213	0.96628211188412	0.985019933485531	0.985615552308019	1.0024480561583	1.00239901841608
1.3	16.8493604134527	25.8469245352467	25.9397958264396	24.1928525709282	24.1872284117649	0.967653730378175	0.985184428719508	0.985575485826611	1.00213541560728	1.00210073398033
1.32	36.3973266250986	25.838126552858	25.9228936284765	33.3725965254453	33.3649850202404	0.969051366091739	0.985334188482536	0.985553263879296	1.0017279603091	1.00170545380333
1.34	32.0084384279555	25.8418565642738	25.9178962333675	31.6677094767513	31.6606690246576	0.970503158631682	0.985468100861816	0.985545636450647	1.00129649875663	1.00128409656108
1.36	27.4271142331035	25.8465463172455	25.9136174892201	29.6734502727035	29.6670400376698	0.972041317846544	0.985585735097204	0.985549646126471	1.0009286157985	1.00092437954487
1.38	22.7462558231147	25.8518469633436	25.9100089123984	27.3913192262212	27.3855785128052	0.973660220518641	0.985687227047204	0.98556266386678	1.0006935415124	1.00069568313439
1.4	18.0927430037892	25.8574455720296	25.9069924853075	24.8339942018184	24.828945829291	0.975288919188427	0.985773168536376	0.985582404318649	1.00061764282778	1.0006245387659
1.42	34.9314708055373	25.8530472726081	25.8944578450435	22.4528792064691	22.4516862191872	0.976901835909854	0.985844444415559	0.985606865921127	1.00067478378922	1.00068500276146
1.44	32.0009776644055	25.8598385198373	25.8937008876664	22.915657212624	22.9147824958121	0.978517622756971	0.985902147060959	0.985634327230012	1.00080367855097	1.00081600040061
1.46	28.8189604175167	25.8664486345316	25.8934423782163	23.3499578592201	23.3493651014488	0.980172627353773	0.985947515122018	0.985663348381069	1.00092971750405	1.000943138622
1.48	25.4131314024786	25.8727161073181	25.8935669920612	23.7531361438325	23.7527870547772	0.981883953215837	0.985981886118781	0.985692769502815	1.00098326789986	1.00099699296958
1.5	21.8321236409929	25.8785024318489	25.8939523473061	24.1231533610299	24.1230095739066	0.983622312670616	0.986006651764857	0.985721697199694	1.00091072244048	1.00092414622113
1.52	32.1468266479406	25.8736722799584	25.8844626077237	33.2583222044685	33.2585160357341	0.985377604971232	0.986023158239304	0.985749423564207	1.00072793909365	1.00074062353541
1.54	30.397295594008	25.8795546394655	25.8863837746043	31.5557900505949	31.5560880268217	0.987159737944343	0.986032679942352	0.985775408245865	1.00050211368891	1.00051376276059
1.56	28.4049620491675	25.8849050810619	25.8884391982043	29.5665445312945	29.5669114575186	0.988984777954178	0.986036412721776	0.985799271552819	1.00031825116609	1.0003286856419
1.58	26.1653642462996	25.8896712601699	25.8905258931252	27.2916152100993	27.2920194639589	0.990853920929667	0.986035475656798	0.985820789459114	1.00024404653064	1.00025318018646
1.6	23.685082611306	25.8938074737285	25.8925411271283	24.7432417544696	24.7436556802139	0.99273718124063	0.986030910020273	0.985839880738289	1.00030531625942	1.00031313438327
1.62	21.880666224621	25.8872557762038	25.8843738993466	22.4191805863584	22.4195167710324	0.994569919490889	0.986023617597864	0.985856529843377	1.00047650398721	1.00048304428797
1.64	22.3630102476658	25.8914079245133	25.8873384377291	22.8854005889638	22.8857551403199	0.996269681366216	0.986014367020059	0.985870775299002	1.00069780758154	1.00070314429579
1.66	22.8286365214938	25.8950694031611	25.8901881647347	23.3233671116067	23.3237258905443	0.997755085369721	0.986003814343971	0.985882710904013	1.00089670391628	1.00090093506891
1.68	23.2714011424938	25.8982259890539	25.8928507835128	23.7302580274535	23.7306097966785	0.998960343228039	0.985992527315314	0.985892490028145	1.00100594882051	1.00100918632808
1.7	23.6863000926467	25.9008598045114	25.8952538652595	24.1038996702402	24.1042357986787	0.999842854521743	0.985981002338757	0.985900322721678	1.00097439118543	1.00097675333722
1.72	32.7067776164142	25.8929318784776	25.8873155524708	33.2371711103892	33.2376365974366	1.00043299734277	0.985969616781994	0.98590640884057	1.00082022565902	1.00082183235689
1.74	31.0575003240002	25.8958452850619	25.8903774885078	31.5377693703893	31.5382012338707	1.00081413399951	0.985958645733234	0.985910936614158	1.00061277711508	1.0006137464735
1.76	29.1223203102819	25.8984106954557	25.8932183694437	29.5513867655318	29.5517807599554	1.00108805901105	0.985948289914784	0.985914093687605	1.00043893913323	1.00043938489245
1.78	26.9011996133163	25.9006139613597	25.8957887800197	27.279035625541	27.279388828271	1.00133937266332	0.985938704636489	0.985916080721129	1.0003680554546	1.00036808489735
1.8	24.4055810344181	25.9024332837455	25.8980366448151	24.7329539569585	24.7332645731017	1.00161060735771	0.985930019248245	0.985917117120638	1.00042736675687	1.00042707904712
1.82	22.3615650807861	25.8938227657408	25.889897896675	22.4199238916159	22.4199970432688	1.00189377442872	0.985922290118393	0.985917382007073	1.00059258720514	1.00059207105884
1.84	22.8533583983725	25.8961762572018	25.892729452258	22.8873718363901	22.8874258832007	1.00214697895238	0.985915516623877	0.985917019798046	1.00080504306193	1.00080437511115
1.86	23.3128042660379	25.8982938300923	25.8953228692453	23.3262706492065	23.3263075846664	1.0023151295442	0.985909667184025	0.985916157414725	1.00099319483387	1.00099243893593
1.88	23.7372241504484	25.9001498403867	25.8976393345281	23.733829217101	23.7338512117301	1.00234710378311	0.985904705511846	0.985914923204544	1.00109063016915	1.00108983765207
1.9	24.12469736322	25.9017106347107	25.8996352982927	24.1079070896421	24.1079163670329	1.00220598243309	0.98590060679361	0.985913457184518	1.00104687680856	1.00104608740322
1.92	33.2953464283488	25.8929185404263	25.8912533452761	33.2439214713763	33.2439113957178	1.00192216900621	0.985897307037542	0.985911855758782	1.00088067592015	1.00087991904481
1.94	31.6005142177483	25.8951559124252	25.8938553810044	31.5444092721766	31.544392322619	1.00157509839671	0.98589471525551	0.985910180341843	1.00066177662413	1.00066107284981
1.96	29.6156771177533	25.8972120246567	25.8962365049533	29.5577503433521	29.5577286577027	1.00125972421374	0.985892735655036	0.985908476965804	1.00047738456485	1.00047674711069
1.98	27.3422422902562	25.8990511903498	25.8983602060972	27.2849850240929	27.284960552356	1.00105153452924	0.98589129013084	0.985906797031527	1.00039705406179	1.00039649022284
2	24.7928522299802	25.9006306110239	25.9001841966976	24.7383780368697	24.7383525148414	1.00098219750023	0.985890330855119	0.985905208879089	1.00044814742032	1.00044765986785
2.02	22.4515840915386	25.8918844540811	25.891651470031	22.4219925928419	22.4219699786306	1.00103024351353	0.985889786272245	0.985903743400868	1.00060641004461	1.00060599798276
2.04	22.9185921199815	25.8941878325142	25.894123655587	22.8892475324678	22.8892236412774	1.00113850020064	0.985889570205866	0.985902403195574	1.00081312801013	1.00081278814796
2.06	23.3561898611514	25.8963238229114	25.8963950478999	23.3279347767633	23.3279105135833	1.00123593332549	0.985889601282797	0.985901182404416	1.00099667237572	1.00099639971716
2.08	23.7618189971471	25.8982514628042	25.8984279361755	23.7352746056383	23.7352506985335	1.0012559358053	0.985889822975579	0.985900087447318	1.00109051319969	1.00109030166874
2.1	24.1335379361993	25.8999235679609	25.9001785562776	24.1091354380446	24.1091124542958	1.00114737954999	0.985890214063842	0.985899148386987	1.00104404891096	1.00104389183729
2.12	33.2772758764226	25.8912707581437	25.8915882491728	33.2453132700463	33.2452816538393	1.00092812469541	0.985890732812025	0.985898364190828	1.00087589297665	1.00087578341119
2.14	31.5746243617166	25.8936653001818	25.8940168992759	31.545603976264	31.5455744490415	1.00066693078645	0.9858913245559	0.985897711429794	1.00065567506311	1.00065560601128
2.16	29.584715654294	25.8958881357601	25.8962570333063	29.5587620747847	29.5587349405416	1.00044996753365	0.985891939882047	0.985897163590341	1.0004704925407	1.00047045714621
2.18	27.3086705595883	25.8978967374069	25.8982692037869	27.2858295511985	27.2858050327701	1.00034573724202	0.985892553678308	0.985896711246917	1.00038980331952	1.00038979501716
2.2	24.7588170431174	25.8996428593126	25.9000079834281	24.7390717975783	24.7390500497481	1.00038055282182	0.985893174829563	0.985896372847071	1.00044088481301	1.00044089745441
2.22	22.4251727911297	25.8910564940334	25.8914131547816	22.4219550037361	22.4219490245227	1.00052904967725	0.985893789829717	0.985896139398712	1.00059940497019	1.0005994329944
2.24	22.8908959179647	25.8935096069855	25.8938431698161	22.8891313651125	22.8891266399456	1.00073137676389	0.985894369975606	0.985895982613894	1.00080657965659	1.00080661821411
2.26	23.3282850561909	25.8957831494518	25.896089262632	23.3277581367101	23.3277545498207	1.00091479322742	0.985894889301142	0.985895873696739	1.00099071763391	1.00099076264715
2.28	23.7345567765705	25.8978348189045	25.8981108392921	23.7350538611084	23.7350512832704	1.00101173578083	0.98589534350531	0.985895803031055	1.00108523545194	1.00108528361226
2.3	24.1075681279087	25.8996167640014	25.8998614733692	24.1088850382072	24.1088833347201	1.00097068540135	0.985895759625587	0.985895790525045	1.00103948722328	1.00103953594118
2.32	33.2414796429948	25.8910594983322	25.8912800923177	33.2448918659353	33.2448911695881	1.00080946365282	0.985896139707043	0.98589582990556	1.00087205024814	1.00087209757687
2.34	31.5414638880356	25.8935355758971	25.8937244304116	31.5451869276049	31.5451867353351	1.00059703929193	0.985896468114244	0.985895896517214	1.0006525256938	1.00065257023987
2.36	29.5545032560651	25.895826597015	25.8959851323586	29.5583600695431	29.5583602513333	1.00041997724075	0.985896729628011	0.985895965813396	1.00046798955316	1.00046803038435
2.38	27.2816180596471	25.8978909223792	25.898021132385	27.2854515922234	27.2854520306927	1.00034732345901	0.985896928566557	0.98589603279289	1.0003878848566	1.00038792141404
2.4	24.7350511116566	25.8996813596804	25.8997856380011	24.7387252683134	24.7387258618803	1.00040605189627	0.985897098670681	0.985896122136789	1.0004394798733	1.0004395118917
2.42	22.4196802611446	25.891129061679	25.8912173041101	22.4218142459902	22.4218152209513	1.00057162927593	0.985897246993328	0.985896232334797	1.00059843922474	1.00059846666424
2.44	22.8868841041768	25.8936071797188	25.8936736737665	22.8890021035326	22.8890032079166	1.00078515433269	0.985897361432608	0.985896343352473	1.00080598008225	1.00080600307111
2.46	23.3255941752428	25.8958978730005	25.8959452697194	23.3276417958142	23.3276429683113	1.00097488316238	0.98589742904394	0.985896435022465	1.00099041576146	1.00099043454866
2.48	23.7330146366381	25.8979600079156	25.8979909622444	23.7349511263217	23.7349523167914	1.00107422578022	0.98589745536605	0.985896506409408	1.00108516929139	1.0010851842078
2.5	24.106999564453	25.8997468433336	25.8997639423275	24.1087960103223	24.1087971788934	1.00103256101847	0.985897474496956	0.98589658589925	1.00103960215524	1.00103961358236
2.52	33.2424603365325	25.891189928489	25.8912028861126	33.2447888929623	33.2447906071476	1.00086850696007	0.985897493157908	0.985896675298228	1.00087229904728	1.00087230739559
2.54	31.54295967184	25.8936627531975	25.8936653870875	31.5450967763073	31.5450983797371	1.00065171424713	0.985897498382963	0.985896757489564	1.0006528681258	1.00065287381802
2.56	29.5563473739038	25.8959477651584	25.8959420398822	29.5582820466939	29.5582835166952	1.00046931313994	0.985897475969247	0.985896814827609	1.0004683917816	1.00046839523901
2.58	27.2836588630799	25.8980040684734	25.8979918015744	27.2853848874263	27.2853862079094	1.0003908038407	0.985897429922702	0.985896848516182	1.00038831880183	1.00038832043278
2.6	24.737154104699	25.8997851137825	25.899767959235	24.738669016826	24.7386701787736	1.00044351348335	0.985897392635975	0.985896888719221	1.00043992258598	1.00043992277641
2.62	22.4214554979747	25.8912226009932	25.8912092896835	22.4218105227845	22.4218107997387	1.00060317172008	0.985897369037392	0.985896938686723	1.00059887253635	1.00059887163834
2.64	22.888749442485	25.8936901320779	25.8936734879034	22.8890038013457	22.8890040109845	1.00081106451025	0.985897344349857	0.98589698244204	1.00080639024764	1.00080638857111
2.66	23.3274807101538	25.8959702360646	25.8959512477551	23.3276477788187	23.3276479264667	1.00099557393161	0.985897302596178	0.985897003208661	1.00099079303074	1.00099079083919
2.68	23.7348671819744	25.8980220701287	25.8980016210065	23.734960357448	23.7349604495872	1.00109018786179	0.985897246087057	0.985897002821845	1.00108550739722	1.00108550490742
2.7	24.1087753547648	25.8997991146171	25.8997779831741	24.1088075651082	24.1088076088526	1.00104432594244	0.985897205629996	0.985897011872175	1.00103989775154	1.00103989513613
2.72	33.2448936761924	25.8912330801988	25.8912191921188	33.2448107210714	33.2448107101475	1.0008766232827	0.985897184699558	0.985897033863132	1.0008725511928	1.00087254858455
2.74	31.5452288465968	25.8936975632093	25.8936830157694	31.5451186921741	31.5451186507539	1.00065673019964	0.985897167209295	0.985897052928168	1.0006530777893	1.0006530752863
2.76	29.558429791895	25.8959750759064	25.895960212495	29.5583033667741	29.5583033013776	1.00047176310088	0.985897136023258	0.985897052284947	1.00046856137875	1.00046855904978
2.78	27.2855381613049	25.8980247493673	25.8980098901272	27.2854050376318	27.2854049550049	1.0003911971737	0.985897092444601	0.985897033671857	1.00038845177232	1.000388449662
2.8	24.738819218652	25.8998000314545	25.8997854720225	24.7386875296032	24.7386874377796	1.00044232539847	0.985897066420711	0.98589702751368	1.00044002302076	1.00044002115435
2.82	22.4219063677112	25.8912325964385	25.8912258560639	22.4218180694407	22.4218179731888	1.00060083062585	0.98589706070632	0.985897037098533	1.00059894481128	1.00059894319891
2.84	22.8891030623497	25.8936960013737	25.893688842926	22.8890108211009	22.8890107185423	1.0008079428706	0.985897058625872	0.98589704631156	1.00080643873154	1.00080643737183
2.86	23.3277464009525	25.8959727191986	25.8959652170767	23.3276541531473	23.3276540479277	1.00099198395108	0.985897042573821	0.985897038103184	1.00099082187775	1.00099082076082
2.88	23.735055225524	25.8980218420288	25.8980141064816	23.7349660170584	23.7349659121881	1.0010863819842	0.985897013491033	0.985897013937167	1.00108552041854	1.00108551952855
2.9	24.1088963857492	25.8997967802958	25.8997889493718	24.1088124803709	24.1088123782726	1.00104050090525	0.985897001057286	0.985897003965587	1.00103989834956	1.00103989766673
2.92	33.2449336700645	25.8912291732393	25.8912286539489	33.2448166234969	33.2448164894421	1.00087292614497	0.985897007841793	0.985897011213035	1.00087254234872	1.00087254185074
2.94	31.5452308093285	25.893692545175	25.8936910273265	31.5451238365186	31.5451237091924	1.00065326534474	0.985897017053343	0.985897019315781	1.00065306207756	1.00065306174068
2.96	29.5584037924324	25.8959693398208	25.8959668571848	29.5583077841852	29.5583076639	1.00046859941237	0.985897011028984	0.985897010993883	1.00046854099421	1.00046854079419
2.98	27.2854933114496	25.8980186231589	25.8980152720677	27.2854087705671	27.2854086580037	1.00038837487449	0.985896990699675	0.985896987501802	1.00038842856182	1.00038842847462
3	24.7387635266394	25.8997937827606	25.8997897086971	24.7386906278565	24.7386905253025	1.00043986225546	0.985896985772968	0.985896978804768	1.00043999851535	1.00043999851781


==> figures/plotu_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_kappa1.75_I30_omega0.2_simple.dat <==
t	u-FE	uN-1	uN-2	uN-3	uN-4	s-FE	s-1	s-2	s-3	s-4
0.02	337.474174034267	205.48307574577	337.473842887588	337.474174492388	337.474173989874	0.00188270042626491	0.00114634868106234	0.0018826985788643	0.00188270042882067	0.00188270042601725
0.04	212.950408986864	178.984695824669	212.950647974947	212.95040672559	212.950409068368	0.008466608029071	0.00543035272800307	0.00846660222020739	0.00846660802633649	0.00846660802856825
0.06	115.533046666253	154.518042253426	115.533652039556	115.533045716791	115.533046683992	0.0223120507002869	0.0151188347239348	0.0223120424775221	0.022312050669398	0.0223120506998977
0.08	48.9611021578621	132.16295857308	48.9612873636343	48.9611057457551	48.9611021554903	0.044812312959823	0.0321674414490557	0.0448123084546447	0.0448123128874044	0.0448123129602023
0.1	12.5944481884376	111.958582710002	12.594090770135	12.5944464266289	12.5944481665314	0.0759268570418911	0.0578493589124045	0.0759268635194568	0.0759268569186775	0.0759268570436935
0.12	235.338008090366	92.8286634298332	235.337731910042	235.338008559123	235.338008058976	0.115743324497119	0.0926144989886354	0.115743346968838	0.11574332432038	0.115743324500686
0.14	148.273184108821	77.2401282057875	148.273323795802	148.273182633625	148.273184167172	0.164300946487378	0.136135508176611	0.164300987671176	0.164300946250879	0.164300946493036
0.16	80.3319272152484	63.728771684523	80.3323349800963	80.3319265997084	80.3319272104898	0.221217333660849	0.187458020199447	0.221217396569869	0.221217333350882	0.221217333668919
0.18	33.9987455832952	52.1889709801251	33.9988700435983	33.9987479554434	33.9987455855194	0.28538913257126	0.245191172007223	0.285389221539114	0.285389132182064	0.285389132582061
0.2	8.73368073082866	42.4894881226329	8.73342424136042	8.73367967608631	8.7336807173344	0.354999969651586	0.30769543201869	0.355000088448708	0.354999969181803	0.35499996966532
0.22	98.6570763272594	31.0367681213687	98.6568843137757	98.6570767769195	98.6570763156183	0.428325880547099	0.373225443534843	0.428326030551081	0.428325880001621	0.428325880563758
0.24	61.9171604970655	24.675210308384	61.9171717054764	61.9171600234776	61.9171605223488	0.503801234577292	0.440060284055476	0.503801414684502	0.503801233962736	0.503801234596815
0.26	33.4268312444665	19.7173946786117	33.4269709688654	33.4268310070184	33.4268312187461	0.579954627118322	0.506603018243733	0.579954835101179	0.579954626440146	0.579954627140492
0.28	14.0985309013558	15.9976391860561	14.0985626109851	14.0985317045816	14.0985309104703	0.655323094315188	0.571449384877191	0.655323327711795	0.65532309358164	0.655323094339715
0.3	3.60824084844075	13.3526067528723	3.60813653278256	3.60824074748063	3.60824084522954	0.728452081104919	0.633427177646762	0.728452337009036	0.728452080326407	0.728452081131457
0.32	-60.0987446850797	11.6148322980322	-60.0989313092241	-60.0987442390791	-60.0987447058435	0.797635770486946	0.691611345090274	0.797636044636665	0.797635769677669	0.797635770515014
0.34	-48.4089566781306	10.6569506628645	-48.4090847346656	-48.408956312593	-48.4089566915634	0.861126418664516	0.745320915632281	0.861126705025167	0.861126417842938	0.861126418693466
0.36	-36.8254483456782	10.3297437113222	-36.8255218634118	-36.8254481094432	-36.8254483495877	0.917393378679075	0.794103314409699	0.917393669734025	0.91739337786703	0.917393378708143
0.38	-25.9883690505072	10.5072900157264	-25.9884172020182	-25.9883688544746	-25.9883690481059	0.965335755047016	0.837710757284909	0.965336042511747	0.965335754268097	0.965335755075431
0.4	-16.5408273893529	11.0766033274011	-16.54089314327	-16.5408271195187	-16.5408273995672	1.00437979451802	0.876072360899864	1.00438006996789	1.00437979379638	1.00437979454503
0.42	-26.8595139924231	11.9279282761378	-26.8595315431275	-26.8595139051315	-26.8595139890285	1.03436823628399	0.909264606051121	1.03436849189263	1.03436823564242	1.03436823630896
0.44	-17.0143065606647	12.9961447037785	-17.0143546333885	-17.0143063540526	-17.0143065709602	1.0555131086368	0.937482187616344	1.05551333752855	1.05551310809588	1.05551310865916
0.46	-9.26656997153822	14.1962579373315	-9.26664571698502	-9.2665700036752	-9.26656999136895	1.06833480437011	0.96101048079873	1.06833500059499	1.06833480394656	1.06833480438929
0.48	-3.94389583482415	15.4665283778876	-3.94393990413465	-3.94389630868106	-3.94389582281842	1.07358982342497	0.980200424192156	1.07358998197591	1.07358982312808	1.07358982344049
0.5	-1.01994150523261	16.7564179816389	-1.01989202161281	-1.01994093005671	-1.01994150194968	1.07218440638714	0.995446267732555	1.07218452370287	1.072184406222	1.07218440639869
0.52	61.1090725886089	18.0155798546657	61.1091828257398	61.1090721984379	61.1090725975609	1.065426683023	1.00716632948634	1.06542675773747	1.06542668298926	1.06542668303046
0.54	54.311718709118	19.2343019402795	54.3118176651245	54.3117183600005	54.3117187176898	1.05486664232662	1.01578690692196	1.05486667567492	1.05486664241747	1.05486664233014
0.56	46.9314335643771	20.3783279969174	46.9315176668463	46.9314332518619	46.9314335722794	1.04207268627972	1.02172917638021	1.04207268202949	1.04207268648156	1.04207268627967
0.58	39.1783938664501	21.4315879808266	39.178457507215	39.1783936026458	39.1783938733239	1.02841947584223	1.02539887078061	1.02841943979646	1.0284194761354	1.02841947583918
0.6	31.3203659133048	22.3839607377607	31.3204041245979	31.3203657343282	31.3203659184188	1.0149548816774	1.02717847057697	1.01495482089788	1.0149548820381	1.01495488167203
0.62	46.2508663325979	23.2202563680245	49.1346008975658	46.2508662171338	46.2508663359495	1.00247704928825	1.02742156634892	1.00249305892174	1.00247704969091	1.00247704928132
0.64	38.4396912247671	23.9608197991641	42.1778382291973	38.4396911241028	38.4396912277085	0.991529979354604	1.02644922637741	0.99161294117338	0.991529979773987	0.991529979346846
0.66	30.6158397580291	24.5965790153991	35.0127493255563	30.6158397065729	30.6158397599433	0.982402831921269	1.02454802171703	0.982653795860333	0.982402832334255	0.982402831913362
0.68	23.0766220824487	25.1321231439189	27.858847193767	23.0766220944338	23.0766220824475	0.975137240887778	1.02196941615131	0.975715022244064	0.975137241274806	0.975137240880304
0.7	16.1595824069021	25.5738494992488	20.9815291554853	16.1595823949015	16.1595824066814	0.969555248417757	1.01893024645618	0.970674673112878	0.969555248763468	0.969555248411182
0.72	41.2551844316851	25.919362423692	38.7967929666193	41.2551845021718	41.2551844294145	0.965479069535194	1.01561399479673	0.967361337705247	0.965479069828913	0.965479069529843
0.74	34.1795340055063	26.1985263502444	34.7588407218947	34.1795340599858	34.1795340036135	0.962752722780726	1.01217276735085	0.96559405943404	0.962752723016393	0.96275272277679
0.76	27.1553207224649	26.4089270997051	30.5006482291146	27.1553207911618	27.1553207204814	0.961215960362228	1.00872973712284	0.96518427725595	0.961215960538032	0.961215960359769
0.78	20.428730951697	26.5593837690977	26.083085040785	20.428731047854	20.4287309489522	0.960661302646729	1.00538187871888	0.965916923054226	0.960661302764631	0.9606613026457
0.8	14.2838761314325	26.6584923574485	21.5933176950357	14.2838761803765	14.283876129504	0.960809010813571	1.00220284814005	0.967534972605292	0.960809010878443	0.960809010813838
0.82	38.189048935218	26.7043964953832	23.8281500640496	38.1890489944582	38.189048932552	0.961470161983451	0.999245838382962	0.969772190112657	0.961470162002216	0.961470161984814
0.84	32.6784649461627	26.7261765960662	23.8584895515399	32.6784649879541	32.678464943953	0.962538496213748	0.996546450762785	0.972378403679236	0.962538496194509	0.962538496215961
0.86	27.0661909822017	26.719619025436	23.9306161499367	27.0661910136295	27.0661909803032	0.963945511416688	0.994125459359225	0.975138026672512	0.963945511367963	0.963945511419484
0.88	21.5026966657505	26.6909923072385	24.0358887279087	21.5026967112113	21.5026966638435	0.965604244638613	0.991991407119502	0.977878438349309	0.965604244568832	0.965604244641714
0.9	16.1779212900831	26.6458231021718	24.1659991920131	16.1779213600849	16.1779212876721	0.967372064097983	0.990142987297407	0.980470914401882	0.967372064015334	0.967372064101118
0.92	35.5442786995164	26.5788676023178	24.3032472442239	35.5442786866259	35.5442787006831	0.969173816064911	0.988571130711273	0.982826915995403	0.969173815976816	0.969173816067835
0.94	31.2635626807007	26.5156489041795	24.4621557235213	31.2635626660946	31.2635626818967	0.97099231451866	0.987260917117333	0.984892198167728	0.970992314431358	0.970992314521183
0.96	26.7937395593975	26.4483827489696	24.62558714083	26.7937395394586	26.7937395604783	0.972831480284764	0.986193255417568	0.986640244654782	0.972831480203025	0.972831480286756
0.98	22.2250516335556	26.3798441757145	24.7885140980471	22.2250516144539	22.2250516344033	0.974670759697829	0.985346327838238	0.988065931937226	0.974670759624883	0.974670759699223
1	17.6812643022033	26.312228097635	24.9468328176162	17.68126430416	17.6812643025746	0.976434461258031	0.984696798308129	0.989179872835679	0.97643446119578	0.976434461258811
1.02	35.0172309668633	26.2371844736257	25.0873064298687	35.0172309496786	35.0172309677116	0.978101928303498	0.984220742844148	0.990003561098085	0.978101928252723	0.978101928303693
1.04	32.0909213814001	26.177377276854	25.2289276602334	32.0909213682261	32.0909213822833	0.979703303405431	0.983894449135436	0.990565463741649	0.979703303366014	0.979703303405101
1.06	28.9086796516324	26.1224622542703	25.35884601821	28.9086796413999	28.9086796525931	0.981289821087031	0.983695051617756	0.990897942992962	0.981289821058201	0.981289821086259
1.08	25.4986694018903	26.0729466811661	25.4760106859664	25.4986693908809	25.4986694028666	0.982894135104569	0.983601012292386	0.991034897144301	0.98289413508511	0.982894135103459
1.1	21.9101351036353	26.029054792131	25.5799013052014	21.9101350885296	21.910135104519	0.984501307092357	0.983592457137929	0.991009999816137	0.984501307080746	0.984501307091012
1.12	32.2710958943528	25.9807587375093	25.6604261727748	32.271095890367	32.271095894377	0.986113673975301	0.983651330955714	0.990855374871374	0.98611367396989	0.986113673973833
1.14	30.517093863583	25.9493080029514	25.7392689222364	30.5170938603585	30.5170938634897	0.987751287317613	0.983761519037265	0.990600740878944	0.987751287316773	0.987751287316117
1.16	28.5180265289522	25.9232105119016	25.8058207514141	28.5180265277912	28.5180265288527	0.989438007526419	0.98390890020103	0.990272889138873	0.989438007528652	0.989438007524976
1.18	26.2698187118392	25.9020555590539	25.8608443682743	26.2698187134315	26.2698187118454	0.991180608083704	0.984081337378947	0.98989541484824	0.991180608087724	0.991180608082375
1.2	23.7794277617949	25.8853588081264	25.9052362832112	23.7794277650198	23.7794277619567	0.992952716689478	0.98426860981907	0.98948863203424	0.99295271669427	0.992952716688309
1.22	21.9141130486571	25.8625708750256	25.9299633529551	21.9141130502728	21.914113048593	0.994691375576083	0.984462242789798	0.989069566643807	0.994691375580898	0.994691375575103
1.24	22.3925124875088	25.8545724164283	25.9574509945002	22.3925124891992	22.3925124874545	0.9963142844742	0.984655375439402	0.988652117301696	0.996314284478531	0.996314284473421
1.26	22.8541089447747	25.8496456358495	25.9775590826389	22.8541089465342	22.8541089447305	0.997739144189832	0.984842623299346	0.988247298449316	0.997739144193382	0.997739144189263
1.28	23.2929097819124	25.8472652001003	25.9912880565307	23.2929097837281	23.2929097818776	0.998898604232839	0.985019933485531	0.987863530066552	0.998898604235475	0.998898604232477
1.3	23.7040246254185	25.8469245352467	25.9995819555893	23.7040246272683	23.7040246253911	0.999748189911176	0.985184428719508	0.987506943102267	0.999748189912887	0.999748189911006
1.32	32.7255972399	25.838126552858	25.9933028782073	32.8673270516927	32.7255972397528	1.00031634908278	0.985334188482536	0.987181627833466	1.00031713976571	1.00031634908279
1.34	31.0731868847203	25.8418565642738	25.9946532731379	31.5617531031967	31.0731868844932	1.00068459946993	0.985468100861816	0.986889942455417	1.00069038189335	1.00068459947011
1.36	29.135199613898	25.8465463172455	25.9931830154194	29.9871006825555	29.1351996137066	1.00095304859459	0.985585735097204	0.98663282001754	1.00097550938428	1.00095304859491
1.38	26.9116056765407	25.8518469633436	25.9895219516965	28.1346717425828	26.9116056765004	1.00120479496452	0.985687227047204	0.986410057519289	1.00126784490306	1.00120479496495
1.4	24.4138419186482	25.8574455720296	25.9842059394718	26.0037465249446	24.4138419188072	1.00148105850841	0.985773168536376	0.986220572640148	1.00162535556488	1.00148105850894
1.42	22.3598874184682	25.8530472726081	25.9676705465835	21.76959783208	22.3598874184332	1.00177267461595	0.985844444415559	0.986062568862267	1.00204511925171	1.00177267461655
1.44	22.8505194280376	25.8598385198373	25.9616888625755	22.3117158621728	22.8505194280277	1.00203670432746	0.985902147060959	0.985933737403867	1.00247896298014	1.00203670432812
1.46	23.3091060126332	25.8664486345316	25.9553913218084	22.8228216246819	23.3091060126441	1.00221714918848	0.985947515122018	0.985831443107176	1.00285710469637	1.00221714918918
1.48	23.7329340655447	25.8727161073181	25.9490076673768	23.2992567660675	23.7329340655719	1.00226212389622	0.985981886118781	0.985752885325907	1.00311011620966	1.00226212389695
1.5	24.1200469398016	25.8785024318489	25.94270006409	23.7381587687618	24.1200469398391	1.00213409143956	0.986006651764857	0.985695224972884	1.00318321433883	1.0021340914403
1.52	33.2878690587729	25.8736722799584	25.9265616245014	32.8246665961017	33.2878690587221	1.00186296115468	0.986023158239304	0.985655622852421	1.00309119728531	1.00186296115543
1.54	31.5932121825202	25.8795546394655	25.9220570938214	31.181731076295	31.593212182389	1.00152778776836	0.986032679942352	0.985631320940227	1.00290143150262	1.00152778776912
1.56	29.6087141312569	25.8849050810619	25.9180440995906	29.2472147730677	29.6087141311594	1.00122324961476	0.986036412721776	0.985619716055237	1.0027008010515	1.00122324961552
1.58	27.3357540299773	25.8896712601699	25.9145151461731	27.0221551565705	27.3357540300272	1.00102465488252	0.986035475656798	0.985618418483314	1.00256063742898	1.00102465488326
1.6	24.786947947954	25.8938074737285	25.9114298042321	24.5189212929914	24.7869479481958	1.00096357583244	0.986030910020273	0.985625287583098	1.00251190105311	1.00096357583317
1.62	22.449364065978	25.8872557762038	25.8987115307529	22.4100231540838	22.4493640659729	1.00101853485479	0.986023617597864	0.98563838984776	1.00253625509056	1.0010185348555
1.64	22.9165980321382	25.8914079245133	25.8976860988895	22.8991652087979	22.9165980321542	1.0011324209569	0.986014367020059	0.985656011023496	1.00258253753147	1.0011324209576
1.66	23.3544347520686	25.8950694031611	25.8971001906562	23.3550026130697	23.3544347521019	1.00123430834759	0.986003814343971	0.985676671351558	1.00258741010654	1.00123430834827
1.68	23.7603049967287	25.8982259890539	25.8968605390871	23.7752346217572	23.7603049967745	1.0012577239821	0.985992527315314	0.985699135882862	1.0024925034651	1.00125772398277
1.7	24.1322588420588	25.9008598045114	25.8968631539694	24.1582352050214	24.1322588421117	1.00115168275811	0.985981002338757	0.985722411121356	1.0022546129957	1.00115168275876
1.72	33.2758677827279	25.8929318784776	25.8869871834351	33.3349636765826	33.2758677827038	1.00093418352381	0.985969616781994	0.9857456725915	1.00189881017691	1.00093418352446
1.74	31.5734187308572	25.8958452850619	25.8885305030794	31.6356715088029	31.57341873075	1.00067411375946	0.985958645733234	0.985768253996717	1.00150005445301	1.0006741137601
1.76	29.5836955405182	25.8984106954557	25.8902255588349	29.6465090463133	29.5836955404414	1.00045775762729	0.985948289914784	0.985789646085297	1.00114955915858	1.00045775762792
1.78	27.3078180390481	25.9006139613597	25.8919760139699	27.3689502549457	27.3078180391145	1.00035371799836	0.985938704636489	0.985809496237274	1.0009196825819	1.00035371799899
1.8	24.7581141843742	25.9024332837455	25.893683672649	24.8156751891492	24.758114184628	1.00038839512927	0.985930019248245	0.985827599131638	1.00083946375485	1.00038839512989
1.82	22.4251947897839	25.8938227657408	25.8852402815759	22.4540976733881	22.4251947897746	1.00053650293341	0.985922290118393	0.985843822248508	1.00088512185903	1.00053650293402
1.84	22.8909980775832	25.8961762572018	25.8879613284079	22.9190739301992	22.8909980775948	1.00073826056842	0.985915516623877	0.985858096100579	1.00099744068886	1.00073826056903
1.86	23.3284484396521	25.8982938300923	25.8906002945755	23.3550384692285	23.3284484396809	1.00092098871485	0.985909667184025	0.985870416613438	1.00110359882811	1.00092098871546
1.88	23.7347644287147	25.9001498403867	25.8930839934281	23.7594036763669	23.7347644287559	1.00101717633604	0.985904705511846	0.985880850050623	1.00113546451814	1.00101717633665
1.9	24.107805213345	25.9017106347107	25.8953383864502	24.1301918548219	24.1078052133933	1.00097534717286	0.98590060679361	0.985889530305106	1.00104064732632	1.00097534717348
1.92	33.2418891555981	25.8929185404263	25.8872794867303	33.2702772172282	33.2418891555727	1.0008133572691	0.985897307037542	0.985896591852224	1.00083597873631	1.00081335726972
1.94	31.5418676217022	25.8951559124252	25.8902464579926	31.5675280117602	31.5418676215947	1.00060020216019	0.98589471525551	0.985902167873304	1.0005894053234	1.00060020216082
1.96	29.5548906434175	25.8972120246567	25.8930153147867	29.5777711380012	29.5548906433411	1.00042246645882	0.985892735655036	0.985906400653987	1.00038647983052	1.00042246645945
1.98	27.2819803428468	25.8990511903498	25.8955338759141	27.3020873842049	27.281980342914	1.00034920939567	0.98589129013084	0.985909454401058	1.00029526247305	1.0003492093963
2	24.7353812611399	25.9006306110239	25.8977473126987	24.7527652077259	24.7353812613942	1.00040741256475	0.985890330855119	0.985911520104691	1.00034177562106	1.00040741256538
2.02	22.4198047402305	25.8918844540811	25.8895888932355	22.4227032913936	22.4198047402114	1.00057254465015	0.985889786272245	0.985912755596741	1.00050050754421	1.00057254465078
2.04	22.8869970523988	25.8941878325142	25.8924130138195	22.8885771585793	22.8869970524021	1.00078570186015	0.985889570205866	0.985913290213815	1.0007115738086	1.00078570186079
2.06	23.3256943272435	25.8963238229114	25.8950088983362	23.3261663328875	23.3256943272652	1.00097513466717	0.985889601282797	0.985913241105864	1.0009022819366	1.00097513466781
2.08	23.7331014601242	25.8982514628042	25.8973356121559	23.7326689255931	23.7331014601595	1.00107424568719	0.985889822975579	0.985912731302072	1.00100516924611	1.00107424568783
2.1	24.107073099487	25.8999235679609	25.8993477114491	24.1059269433174	24.1070730995302	1.00103240560485	0.985890214063842	0.98591189915425	1.0009688463563	1.0010324056055
2.12	33.2425441519522	25.8912707581437	25.89098611986	33.2394506332752	33.2425441519213	1.00086822444206	0.985890732812025	0.985910842321887	1.00081127344228	1.00086822444272
2.14	31.5430312404958	25.8936653001818	25.8936113120587	31.5397026901344	31.5430312403839	1.00065134528403	0.9858913245559	0.985909625736689	1.00060155653374	1.0006513452847
2.16	29.5564075687963	25.8958881357601	25.8960171789087	29.5530011241374	29.5564075687166	1.00046889152539	0.985891939882047	0.985908300627725	1.00042639124976	1.00046889152606
2.18	27.2837086758572	25.8978967374069	25.8981662098449	27.280361210894	27.283708675922	1.00039035724082	0.985892553678308	0.985906924767264	1.00035494550271	1.00039035724149
2.2	24.7371945835756	25.8996428593126	25.9000153106467	24.7340221697447	24.7371945838285	1.00044306415721	0.985893174829563	0.985905573610563	1.00041430564579	1.00044306415788
2.22	22.4214511102659	25.8910564940334	25.8915068430468	22.4197685245361	22.421451110245	1.00060273699273	0.985893789829717	0.985904285549136	1.00058004607406	1.00060273699341
2.24	22.8887402341142	25.8935096069855	25.8940019607379	22.8870825668209	22.8887402341162	1.00081065723577	0.985894369975606	0.985903070770913	1.00079336731299	1.00081065723645
2.26	23.327467809701	25.8957831494518	25.8962946186427	23.3258797591135	23.3274678097219	1.00099520299796	0.985894889301142	0.98590193086267	1.0009826190568	1.00099520299864
2.28	23.7348516113581	25.8978348189045	25.8983468833459	23.7333657948886	23.734851611393	1.00108985874925	0.98589534350531	0.985900879366413	1.00108129430457	1.00108985874993
2.3	24.108758017167	25.8996167640014	25.9001148666304	24.1073967257325	24.10875801721	1.00104404130627	0.985895759625587	0.985899953011133	1.00103884277389	1.00104404130695
2.32	33.2448653858763	25.8910594983322	25.8915398665976	33.2430982426747	33.2448653858465	1.00087638346763	0.985896139707043	0.985899156883454	1.00087394212654	1.00087638346832
2.34	31.5452008939218	25.8935355758971	25.8939817901646	31.5435984242128	31.545200893811	1.00065653372381	0.985896468114244	0.985898473070154	1.00065629153932	1.0006565337245
2.36	29.5584028554141	25.895826597015	25.8962332374234	29.5569709204322	29.5584028553354	1.00047160710584	0.985896729628011	0.985897879942816	1.00047305928045	1.00047160710654
2.38	27.2855128166201	25.8978909223792	25.8982548724462	27.2842531308111	27.2855128166861	1.00039107783599	0.985896928566557	0.985897372326643	1.00039377376749	1.00039107783668
2.4	24.7387959424892	25.8996813596804	25.9000014065143	24.7377069684263	24.7387959427434	1.00044223829404	0.985897098670681	0.985896972300568	1.00044578155093	1.00044223829473
2.42	22.4218966807082	25.891129061679	25.8914127782236	22.4217177057716	22.4218966806874	1.00060077110313	0.985897246993328	0.985896673913824	1.0006048227378	1.00060077110383
2.44	22.8890941560724	25.8936071797188	25.8938476051026	22.8889959474859	22.8890941560746	1.00080790634867	0.985897361432608	0.985896451369396	1.00081218644652	1.00080790634936
2.46	23.3277383622305	25.8958978730005	25.896097289676	23.3277086946936	23.3277383622518	1.00099196612913	0.98589742904394	0.985896277858742	1.00099625259735	1.00099196612982
2.48	23.7350480948318	25.8979600079156	25.8981214040745	23.7350749380498	23.735048094867	1.00108637896593	0.98589745536605	0.985896145300402	1.00109050350442	1.00108637896662
2.5	24.1088901668924	25.8997468433336	25.8998736814825	24.1089620844874	24.1088901669358	1.00104050925669	0.985897474496956	0.985896074737628	1.00104435135445	1.00104050925738
2.52	33.2449265022968	25.891189928489	25.891293199466	33.24511541136	33.2449265022677	1.00087294289601	0.985897493157908	0.985896060685541	1.0008764232943	1.0008729428967
2.54	31.5452244831161	25.8936627531975	25.8937378307821	31.5454299319851	31.5452244830061	1.00065328796331	0.985897498382963	0.985896078981689	1.00065636182457	1.00065328796401
2.56	29.5583982649627	25.8959477651584	25.895998345628	29.5586104804934	29.5583982648849	1.00046862576669	0.985897475969247	0.985896105325846	1.00047127597382	1.00046862576739
2.58	27.2854885335282	25.8980040684734	25.89803379002	27.2856988870279	27.2854885335949	1.00038840319258	0.985897429922702	0.985896134762007	1.00039063406672	1.00038840319328
2.6	24.7387594466907	25.8997851137825	25.8997974693793	24.7389605007643	24.7387594469453	1.00043989108585	0.985897392635975	0.985896191856688	1.00044172273477	1.00043989108655
2.62	22.4218279299866	25.8912226009932	25.8912281228898	22.4219421612697	22.4218279299643	1.00059875547048	0.985897369037392	0.985896274862293	1.00060021848609	1.00059875547117
2.64	22.8890155569111	25.8936901320779	25.8936833648189	22.8891287488956	22.8890155569122	1.0008062139869	0.985897344349857	0.985896363417026	1.00080734508675	1.00080621398759
2.66	23.3276544292339	25.8959702360646	25.8959537768909	23.3277636357086	23.327654429254	1.00099057973602	0.985897302596178	0.98589643696435	1.0009914184196	1.00099057973671
2.68	23.7349625290806	25.8980220701287	25.89799827709	23.7350655565618	23.7349625291147	1.00108527507509	0.985897246087057	0.985896494141876	1.0010858612254	1.00108527507578
2.7	24.1088059203056	25.8997991146171	25.8997700939328	24.108901226017	24.1088059203481	1.00103966053856	0.985897205629996	0.98589656289063	1.001040032791	1.00103966053925
2.72	33.244802615336	25.8912330801988	25.8912079320573	33.2449262028915	33.2448026153065	1.00087231975715	0.985897184699558	0.985896644570249	1.00087251465293	1.00087231975785
2.74	31.5451084513839	25.8936975632093	25.8936694055427	31.5452215667591	31.5451084512735	1.00065285979612	0.985897167209295	0.985896721628484	1.00065291131799	1.00065285979682
2.76	29.5582916894466	25.8959750759064	25.8959451228526	29.5583937899416	29.5582916893687	1.00046836197067	0.985897136023258	0.985896776005134	1.00046830128257	1.00046836197137
2.78	27.2853925793556	25.8980247493673	25.8979940491968	27.2854833833474	27.2853925794221	1.00038827403361	0.985897092444601	0.9858968085175	1.00038812932116	1.00038827403431
2.8	24.7386748942966	25.8998000314545	25.8997694750829	24.7387543242732	24.7386748945513	1.00043986840513	0.985897066420711	0.985896848975861	1.0004396647818	1.00043986840582
2.82	22.4218078308741	25.8912325964385	25.8912101769936	22.4218252050998	22.4218078308528	1.00059881353396	0.98589706070632	0.985896900312283	1.00059857272199	1.00059881353465
2.84	22.8890003067306	25.8936960013737	25.893673846617	22.8890122672681	22.8890003067324	1.00080633010285	0.985897058625872	0.985896946269192	1.00080607024061	1.00080633010355
2.86	23.327643654631	25.8959727191986	25.8959511723116	23.3276509448584	23.3276436546519	1.0009907345759	0.985897042573821	0.985896969826108	1.00099047022131	1.00099073457659
2.88	23.7349557699504	25.8980218420288	25.898001198762	23.7349591310316	23.7349557699853	1.00108545270584	0.985897013491033	0.985896972610218	1.00108519504061	1.00108545270653
2.9	24.1088026687063	25.8997967802958	25.8997772933692	24.1088028131099	24.1088026687492	1.00103984824049	0.985897001057286	0.985896985038082	1.00103960541759	1.00103984824118
2.92	33.2448036534833	25.8912291732393	25.8912183053038	33.2447971988663	33.2448036534534	1.00087250771801	0.985897007841793	0.985897010470813	1.00087228526247	1.0008725077187
2.94	31.5451116484172	25.893692545175	25.8936819935982	31.5451038174194	31.5451116483065	1.00065304074034	0.985897017053343	0.985897032928366	1.00065284197669	1.00065304074104
2.96	29.5582964882089	25.8959693398208	25.8959591078304	29.5582878862227	29.5582964881307	1.00046853077035	0.985897011028984	0.985897035540784	1.00046835724448	1.00046853077105
2.98	27.2853984540745	25.8980186231589	25.8980087473702	27.2853896119828	27.2853984541408	1.00038842733088	0.985896990699675	0.985897019981631	1.0003882792055	1.00038842733158
3	24.7386813605482	25.8997937827606	25.8997843276174	24.7386727293607	24.7386813608027	1.00044000426361	0.985896985772968	0.985897016630603	1.00043988067284	1.00044000426431


==> figures/plotu_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_kappa1.75_I30_ua0_ub80.dat <==
t	u-FE	uN-1	uN-2	uN-3	uN-4	s-FE	s-1	s-2	s-3	s-4
0.02	80	80	80	80	80	0.000446303882459163	0.000446303882459163	0.000446303882459163	0.000446303882459163	0.000446303882459163
0.04	80	80	80	80	80	0.00217173383480998	0.00217173383480998	0.00217173383480998	0.00217173383480998	0.00217173383480998
0.06	80	80	80	80	80	0.00621936266039673	0.00621936266039673	0.00621936266039673	0.00621936266039673	0.00621936266039673
0.08	51.7500882528444	80	51.7502770561926	51.7500920610152	51.7500882487025	0.0134752037921876	0.0136328043583361	0.0134752048454834	0.0134752038134326	0.0134752037921645
0.1	13.316196799304	80	13.3158270823875	13.3161948905495	13.3161967771019	0.0243197047396826	0.0253010107915004	0.0243197067491933	0.0243197048111682	0.0243197047394694
0.12	80	80	80	80	80	0.0390074171376455	0.0418749594937358	0.0390074187162109	0.0390074172891536	0.0390074171369571
0.14	80	80	80	80	80	0.057752733478222	0.0637444879500266	0.0577527322682941	0.0577527337345436	0.0577527334767148
0.16	80	80	80	80	80	0.0807550008481269	0.0910547794632483	0.0807549941246473	0.080755001226678	0.0807550008454653
0.18	45.5976231882766	80	45.597792997734	45.5976264537298	45.5976231867396	0.107973230788033	0.123743816837672	0.107973216926412	0.107973231316809	0.107973230783928
0.2	11.7279491233804	80	11.7276198117282	11.7279474967548	11.7279491044907	0.138926661268893	0.161587350707807	0.138926638111296	0.138926661975839	0.138926661263022
0.22	80	80	80	80	80	0.173156828940164	0.20424312081831	0.17315679381343	0.173156829848532	0.173156828932195
0.24	80	73.7699262269192	80	80	80	0.210340071453864	0.251255270895235	0.210340021462165	0.210340072578627	0.210340071443493
0.26	80	61.8793391103004	80	80	80	0.25030492353573	0.302025096699856	0.250304856027415	0.250304924882759	0.250304923522723
0.28	35.0200975917702	51.5923210064737	35.020230060526	35.0200999455087	35.020097595128	0.292723273031633	0.355801790635458	0.29272318669683	0.292723274611615	0.292723273015866
0.3	9.00149259656663	42.7862455707811	9.00124162779202	9.00149146208297	9.00149258320756	0.336933251022785	0.411702771522761	0.33693314457615	0.336933252844691	0.336933251004175
0.32	80	31.5947789018717	80	80	80	0.382405986271912	0.468737659763317	0.382405858374164	0.382405988340412	0.382405986250409
0.34	80	26.1470827312469	80	80	80	0.428842574619328	0.525871760884914	0.428842424004978	0.428842576932758	0.428842574594924
0.36	53.3490726934925	21.8745205866309	53.3493734738907	53.3490718212364	53.3490726880952	0.476017485649418	0.582094391873643	0.476017313074384	0.4760174881947	0.476017485622126
0.38	22.570757975911	18.6390040489227	22.5708453731187	22.5707592931364	22.5707579844115	0.523542637196505	0.63647895076906	0.523542445902508	0.523542639957991	0.523542637166415
0.4	5.79549418137486	16.3050101411024	5.79533792089656	5.79549360863282	5.79549417401091	0.570768413764819	0.688226224165048	0.570768207962069	0.570768416723356	0.57076841373206
0.42	76.3816304869922	14.7322780819705	76.3816312583186	76.3816294151105	76.3816304977345	0.617264341297705	0.736689613895458	0.617264125282856	0.61726434442588	0.6172643412625
0.44	48.0030775559477	13.8192936320268	48.0031797002178	48.0030762770726	48.0030775864758	0.662742214544879	0.781384662604605	0.662741992712841	0.662742217801455	0.662742214507695
0.46	25.9462392096589	13.4404068590894	25.9463953936639	25.9462385017902	25.9462391982658	0.70691747014358	0.8219863959977	0.706917247587676	0.706917473473779	0.706917470105023
0.48	10.955232908765	13.4912794834415	10.9552733647696	10.9552333263176	10.9552329206405	0.749393632642525	0.858318114530451	0.749393415036746	0.749393635987316	0.749393632603306
0.5	2.80671708093836	13.8781227392144	2.80664882864862	2.8067170025575	2.80671707884353	0.789644455598434	0.890334782029032	0.789644248258646	0.789644458901408	0.789644455559274
0.52	20.2555149160566	14.508035605861	20.2555322453672	20.2555141259169	20.2555149293353	0.827188176076862	0.918103462688699	0.827187983519428	0.827188179284856	0.827188176038493
0.54	12.6372290734732	15.3303954932384	12.6372665173318	12.6372283909501	12.6372290866639	0.861620740231414	0.941782814156336	0.861620566106259	0.861620743293662	0.861620740194595
0.56	6.78314495240355	16.2719963198682	6.78318579681459	6.78314451176922	6.78314493888851	0.892617730854746	0.961602919245486	0.892617578101405	0.892617733723083	0.892617730820135
0.58	2.84358886442738	17.2809388086724	2.8435904144302	2.84358875423518	2.84358887637038	0.919922370719019	0.977846349062041	0.919922241551479	0.91992237335038	0.919922370687185
0.6	0.722541637108036	18.3145278989444	0.722534586757733	0.722541869191281	0.722541638282796	0.943342146626747	0.990831014277845	0.943342042463429	0.94334214898742	0.943342146598152
0.62	18.6463792486652	19.3285586925476	18.6482629740775	18.6482860883513	18.6482859714558	0.962858916585845	1.00089506254276	0.962858848561422	0.962858929291119	0.96285892719805
0.64	19.5003679502039	20.3179456859409	19.5021045729802	19.502126065793	19.5021259406462	0.97862774509482	1.00838408072016	0.978627742408403	0.978627797792173	0.978627796005027
0.66	20.3664827836541	21.251275850199	20.3680340488511	20.3680537310304	20.3680536026449	0.990941791447083	1.01364054166683	0.990941904683742	0.990941936063613	0.990941934580469
0.68	21.2141184654327	22.114379368531	21.2154396067049	21.2154573707222	21.2154572432492	1.00018000136828	1.01699538661552	1.00018030008101	1.00018030953207	1.0001803083412
0.7	22.0204343185611	22.8980550253209	22.0214734179169	22.0214892249583	22.021489101717	1.00675935435543	1.01876157249032	1.00675992038358	1.00675991050875	1.00675990959082
0.72	31.070369990383	23.5873320304308	22.7600336862035	31.0687914709146	31.068791295252	1.01114536325499	1.0192293302074	1.01109991606702	1.01114624259316	1.01114624192322
0.74	29.7253132852549	24.2022151560824	23.4421021744964	29.7238647167694	29.7238645531287	1.01381121195429	1.01866304765657	1.01359825534049	1.01381246225772	1.01381246180693
0.76	28.0568373766088	24.7324042775482	24.0502774906609	28.0555244811471	28.0555243301361	1.01519498287205	1.01729949988	1.01461845233047	1.01519661462613	1.01519661436345
0.78	26.0639206118436	25.1811382903316	24.5822431037558	26.0627475781935	26.062747440373	1.0156637797946	1.01534719721853	1.01448339672669	1.01566576531468	1.01566576520831
0.8	23.7591591514895	25.5532226716577	25.0385590262076	23.7581285587054	23.7581284357525	1.01549281403457	1.01298663294588	1.01347375215953	1.01549509307715	1.01549509309576
0.82	30.7738104458151	25.8446235670151	34.7999072922623	30.7734354222433	30.7734353776556	1.0149123952263	1.01037118183217	1.01188139939863	1.01491488689508	1.01491488700916
0.84	29.3865750141218	26.0835701958047	33.0651126803736	29.386260833208	29.3862607957499	1.01411293227879	1.00762860677024	1.00999362287446	1.014115547043	1.01411554722594
0.86	27.6881518381194	26.2656124024873	31.0082239874731	27.6878921901949	27.6878921581015	1.01324089081189	1.00486296542464	1.00806446960414	1.01324354030602	1.01324354053465
0.88	25.6809245048417	26.3978130001515	28.6356219499444	25.6807130349025	25.6807130068569	1.01239010614276	1.00215677376082	1.00628573887753	1.01239270984289	1.01239271009773
0.9	23.3786461769981	26.4870990635519	25.9650569034202	23.3784766995978	23.378476675877	1.01159621158377	0.999573303376866	1.00476914107854	1.01159870061512	1.01159870088027
0.92	30.1629244086527	26.5301609458509	22.8912531202633	30.1629890790742	30.1629890857505	1.01088833926148	0.997158863169218	1.00354016790988	1.01089065910245	1.01089065936544
0.94	28.7798081802414	26.5548270459889	23.3150600536525	28.7798899274136	28.7798899363806	1.01029413116171	0.994945120946598	1.0025626639902	1.01029624261232	1.01029624286388
0.96	27.1010424081827	26.5553803080569	23.7058645740173	27.1011346975907	27.1011347068477	1.00983264900006	0.992951351730848	1.00176796100341	1.0098345277054	1.0098345279391
0.98	25.127316686691	26.5369657207674	24.0634027427052	25.1274136441923	25.1274136523816	1.00950125559375	0.991186558419279	1.0010797242088	1.00950289048651	1.00950289069829
1	22.870348864217	26.5041354545243	24.3875434505277	22.8704453416509	22.870445349167	1.00926514719308	0.989651423106692	1.00043010040365	1.00926653831114	1.00926653849889
1.02	29.8161345221084	26.4509158423146	33.482578878555	30.1772423367504	29.8162458411997	1.0091048673343	0.988340012665209	0.999816822830972	1.00910803744086	1.0091060236772
1.04	28.4535966875635	26.4023041507256	32.4061749051169	29.1387536156813	28.453707266743	1.00901665383696	0.987241358452897	0.999291240804625	1.00902919814366	1.00901759061972
1.06	26.800198440245	26.34972035425	31.0848168828381	27.8229395967767	26.8003052374702	1.00900112790276	0.986340852425817	0.99892976237148	1.00904060976882	1.00900186507177
1.08	24.8554195262549	26.2954893257887	29.5056254695407	26.2207921860821	24.8555200103498	1.00904660381275	0.985621452306442	0.998801720111113	1.00914494963568	1.00904716410361
1.1	22.6298885426651	26.2414589277064	27.6603835873171	24.3311861233797	22.6299806625108	1.00911580531696	0.985064692991022	0.998945546764776	1.00932302413016	1.00911621278828
1.12	30.1010018433404	26.1791224979548	21.5082419914868	29.1443673124014	30.1010512044511	1.00919400109294	0.984651459198703	0.999333013315039	1.00956418087816	1.0091942797587
1.14	29.0754868775053	26.1311342602539	22.033732038271	28.1902240502348	29.0755329746837	1.00928911641563	0.984362663751506	0.999884140067693	1.00986606993131	1.00928928920618
1.16	27.7717710751488	26.0868086040185	22.5366738571484	26.9615037196829	27.7718133942957	1.00941974784225	0.984179792276402	1.00049321785028	1.01022696376597	1.00941983590861
1.18	26.1805743876957	26.0465970829165	23.0124679476465	25.4480509798641	26.1806126065482	1.00959726089851	0.984085320173316	1.00105467112927	1.01063417249433	1.00959728322581
1.2	24.3006100621699	26.0107127522153	23.45716030087	23.6476950083324	24.3006440070761	1.00981099809353	0.98406300766259	1.00148061713788	1.01105441735686	1.00981097134867
1.22	29.1583952302369	25.9692510630646	23.8577057340294	29.0455526232485	29.1584070294378	1.01005839191779	0.984098032722509	1.001709293551	1.01146967199525	1.01005833035677
1.24	28.2096158549198	25.9436813653951	24.2334664355264	28.4317807051683	28.2096253191321	1.01034443712256	0.984177107892403	1.00170653919071	1.01187904606098	1.01034435261959
1.26	26.9847302404477	25.9223516109164	24.5717715987884	27.5560206926874	26.9847376381139	1.01067383561003	0.984288540836549	1.00146293852853	1.01229127300054	1.01067373779021
1.28	25.4736667948766	25.9049350575777	24.872246427431	26.4022474435813	25.4736724165327	1.01103932509259	0.984422241631014	1.00098886022447	1.01271192047613	1.01103922154303
1.3	23.6743657471929	25.8910388297518	25.1353243649195	24.9599987058046	23.6743698867412	1.01141204968491	0.984569678232002	1.00030891988863	1.01313192061099	1.01141194620976
1.32	29.0724017331487	25.8703071767123	34.5438187461569	28.3581326913681	29.0723990722976	1.01177746156914	0.984723734551638	0.99950799703943	1.01354828373291	1.01177736242654
1.34	28.4595410928662	25.8638846017015	32.7182427536	28.0795648953882	28.4595375292305	1.01213731222669	0.984878611026808	0.998708690284099	1.01396580247221	1.01213722036181
1.36	27.5839041837053	25.8599138975178	30.6048834514693	27.5567804799568	27.5838999979545	1.0125022638784	0.985029721166038	0.998036418894049	1.01439320500654	1.01250218114763
1.38	26.429575405504	25.8579561496373	28.2062993871569	26.7697814674591	26.4295708532728	1.01287922237421	0.985173580519453	0.997584812316731	1.01483546321978	1.01287914975682
1.4	24.986192977267	25.8575841812522	25.5360620980029	25.7021471930524	24.9861882865276	1.01325997899345	0.985307683118572	0.997392844285853	1.015286183557	1.01325991678507
1.42	28.3941889054987	25.8484712566349	22.5814755817388	27.557404201751	28.3941849998364	1.01364208532941	0.985430313667228	0.997434769532673	1.01573959925649	1.01364203331742
1.44	27.8478022864442	25.851835602363	22.991183042626	27.5886112453287	27.8477982821973	1.01402914831175	0.985540429583556	0.997640383372723	1.01619370682364	1.01402910592401
1.46	27.0365805154942	25.8559327521557	23.3808852060154	27.393739968791	27.036576537922	1.01442562954544	0.985637561071507	0.997920256969205	1.01664973867716	1.01442559597163
1.48	25.944308101499	25.8604603413526	23.7475019386543	26.9503209163702	25.9443042542426	1.01482829126497	0.985721720868356	0.99818725243263	1.01710828188244	1.01482826555222
1.5	24.5603826986194	25.8651434590164	24.0884010502494	26.2379897648043	24.5603790658935	1.01521841621905	0.985793314454246	0.99837000098559	1.01756421076113	1.01521839734558
1.52	28.1975589084893	25.8598161929802	32.8477760190259	26.8005977886322	28.1975569022854	1.01558595051292	0.985852995289311	0.998465944659098	1.01801042322461	1.01558593745097
1.54	27.955520891258	25.8658578577051	32.0778035537239	27.1046254094688	27.9555190168692	1.01593214270498	0.985901595985063	0.998529625919596	1.01844140830438	1.01593213446709
1.56	27.4642137575548	25.8716834243239	31.0889832370673	27.2003262946013	27.4642120365454	1.01626546072424	0.985940080911758	0.998645217240539	1.01885493428531	1.01626545639404
1.58	26.7038033802467	25.8771424817505	29.8637616104898	27.0641648799115	26.7038018249595	1.01659307240112	0.985969509684703	0.998895389530915	1.01925100282747	1.01659307115066
1.6	25.6581117897209	25.8821022802959	28.3873572582834	26.673611802898	25.6581104053508	1.01691231530492	0.985991000548102	0.999337742501115	1.01962871814381	1.01691231640216
1.62	27.7442984289696	25.8765275450364	21.2117134974008	19.2928979553677	27.7442977548458	1.01722308655642	0.986005636847943	0.999960713793401	1.01994459136406	1.0172230893689
1.64	27.5497909799136	25.8819147090071	21.7745700182317	20.2572454562326	27.5497904356637	1.01752889014895	0.986014446470525	1.0006965601181	1.02012382279622	1.01752889414256
1.66	27.1036254751133	25.8867829911606	22.3134879405946	21.1507835303021	27.103625048541	1.01783415767978	0.98601839902416	1.00144746107057	1.02008162346551	1.01783416241372
1.68	26.3858483297927	25.8910724813169	22.823359285496	21.9695373799229	26.3858480070594	1.01813871592806	0.986018409740454	1.00211276025163	1.01974501980781	1.01813872104696
1.7	25.380196794959	25.8947277139492	23.2998385443637	22.7110460037161	25.3801965614787	1.01843193178724	0.986015338863769	1.0026079627891	1.0190666132275	1.01843193701165
1.72	27.4229743334801	25.8877781921483	23.7295983282666	31.268699650196	27.4229743183647	1.01870642083029	0.986009929647986	1.00287421223043	1.01807359168578	1.0187064259474
1.74	27.49816378221	25.8917731533535	24.1318195516093	29.4714235325754	27.4981638333048	1.01896133273476	0.986002814904954	1.00288036066199	1.01684689985731	1.01896133758922
1.76	27.3400618136483	25.8952741349321	24.4937408458955	27.3402922061572	27.3400619171226	1.01920130436667	0.985994537060795	1.00262033905857	1.0154854435048	1.01920130885167
1.78	26.9266410375701	25.8982538253787	24.8149766306671	24.8916017973619	26.9266411805197	1.01943176443312	0.98598557095594	1.00210819033151	1.01406956715928	1.01943176848202
1.8	26.2380345071327	25.9006808497386	25.0960173320863	22.1574580558596	26.2380346777523	1.01965307661706	0.985976338473532	1.00137240745531	1.01263573354121	1.01965308019561
1.82	27.151192480343	25.8926014653459	34.5185879410417	31.5203293460449	26.8199178634179	1.0198654986144	0.985967158467152	1.00050177755071	1.01123302849341	1.01986365359846
1.84	27.2566186432387	25.8955752533911	32.7045772628552	29.624050422513	27.1408037257139	1.02007087676194	0.985958262301418	0.999622669897478	1.0099193765177	1.0200630883904
1.86	27.1268710452236	25.8981689839707	30.6002915333791	27.4147251202801	27.2490724994179	1.02027218024393	0.98594982033539	0.998864000141886	1.00874509631178	1.02025360531359
1.88	26.7398790529293	25.9003562612568	28.2084995822976	24.9075826071672	27.1217097773961	1.02047065981351	0.985941968950782	0.998322521356297	1.00773156720588	1.02043886908084
1.9	26.0757486100001	25.9021032333379	25.5430031308175	22.1330296375212	26.7366789145385	1.02066175802454	0.985934827559598	0.998039898153908	1.00685602946032	1.02062081507777
1.92	26.7291591590513	25.8934511101398	22.6025861072222	31.0394547498251	19.3338465402945	1.02083971430944	0.985928449389635	0.997992679625258	1.00611148482561	1.02075783271667
1.94	27.0687891328381	25.8959524176117	23.0152818065148	29.1435506215647	20.3002417347937	1.02100130014443	0.985922836661448	0.998112560048351	1.00550601995394	1.02077613203755
1.96	27.1934892066901	25.8981656611745	23.4067265685221	26.9499840388512	21.1941518587876	1.02114732504103	0.985917965757477	0.998311618397425	1.00504814792058	1.02059120942264
1.98	27.0803019967535	25.9000553499743	23.7740497665122	24.4717867669467	22.0119628615278	1.02128124070608	0.985913812225162	0.998503843881618	1.00472630545952	1.02012981669831
2	26.7072790567144	25.9015781628071	24.1148137617964	21.7370394157252	22.7515307232831	1.02140564795224	0.98591036525728	0.998618637002817	1.00449359740865	1.01934386871487
2.02	19.3131794267758	25.892765837651	32.8787615983248	30.7244187734912	31.3288587106394	1.02148015576958	0.985907575626417	0.998653915685682	1.00432718310231	1.01825970058994
2.04	20.2886842330258	25.8951615879978	32.1075967630422	28.8473877897644	29.5269945651954	1.02143248608755	0.985905367836176	0.998664443950932	1.00422630185194	1.01695730800789
2.06	21.1900743964385	25.8973151369674	31.1171761153294	26.677472081796	27.3907183542657	1.0211797416093	0.985903662212449	0.998734396216547	1.00419613966357	1.01553456750327
2.08	22.0139051237386	25.8991827849532	29.8900547488492	24.2265710181681	24.9364846142533	1.0206502354976	0.985902396874333	0.998946257977674	1.00422591808816	1.01407070641052
2.1	22.7582062654015	25.900713703738	28.4115403797395	21.5217267435759	22.1965407112457	1.01979730690436	0.985901539303668	0.999357289263489	1.00427244257338	1.01260098075606
2.12	31.3501532940331	25.8919329071889	21.2243550816093	31.2239886769567	31.5307636787843	1.01864858444863	0.985901031546311	0.999955415532131	1.00432234681689	1.01117306561351
2.14	29.5492736639332	25.8943776111206	21.7854733130112	29.7145726223804	29.6326202498674	1.01728518164807	0.985900799846668	1.00067225168279	1.00439074333024	1.00984333416805
2.16	27.4129683173187	25.8965923889399	22.3227210319473	27.9189291119997	27.4216492701449	1.0158058767701	0.985900774463584	1.00140925988686	1.00450468639689	1.00866051397786
2.18	24.9578445467254	25.8985291355559	22.8310249324743	25.8366371167244	24.9130872791288	1.01429055482702	0.985900909619867	1.00206504417504	1.00467993968968	1.00764445632199
2.2	22.216301444892	25.9001333416347	23.3060631488236	23.4784840705204	22.1373342860445	1.01277487857922	0.98590119330718	1.0025543896223	1.00490277040033	1.0067710106985
2.22	31.5488746346572	25.8914270264415	23.7345227386147	29.94750816037	31.0337077142172	1.01130669412731	0.985901590974538	1.00281776709519	1.00517053107992	1.0060319155988
2.24	29.6498633383288	25.8939449836398	24.1355915547711	28.542612224254	29.1376260096727	1.00994234537885	0.985902053890646	1.00282341930726	1.00549022694056	1.00543414538278
2.26	27.4376846412112	25.8962299542933	24.4965091912988	26.8560642654348	26.9441288223938	1.00873037134205	0.985902537912842	1.00256473828715	1.00586766986758	1.00498526972434
2.28	24.927649385883	25.8982324717791	24.8168863965796	24.8863066991486	24.4662156899035	1.00769031510195	0.985903022596339	1.00205529963973	1.00629231683305	1.00467296073766
2.3	22.1502252681623	25.89989708385	25.0972064627524	22.6428996150594	21.731930991301	1.00679763288176	0.985903520345211	1.00132319822876	1.00672560609365	1.00444973462781
2.32	31.0391800491257	25.8912452303103	34.5188273689654	30.0098655686105	30.7193427342759	1.00604358220629	0.985904019612034	1.00045688572716	1.00714989306198	1.00429232135452
2.34	29.1425067391268	25.89381139737	32.7044346824539	28.9758758881581	28.8425765930169	1.00543460347298	0.985904492915008	0.999582453799133	1.00756953730745	1.00419966764875
2.36	26.9484119491841	25.8961382828594	30.5998794563159	27.6687368548489	26.6730213465082	1.00497771685336	0.985904915384398	0.998828593523651	1.00799967695097	1.00417677949804
2.38	24.4699113874533	25.8981765598451	28.2079167961685	26.0784021640808	24.2225551977449	1.00466006258479	0.985905283752174	0.998291881580174	1.00844886284937	1.00421278795095
2.4	21.7350603115223	25.8998710615308	25.5423341176478	24.202860209846	21.5182000232337	1.00443366528797	0.985905625467721	0.998013849168847	1.00890456207097	1.00426447695105
2.42	30.7187132872578	25.8912436237161	22.6018501225149	29.0914556868284	31.2226617385886	1.00427479789949	0.985905941929576	0.997970949238508	1.00936350092718	1.00431851950299
2.44	28.8418103630622	25.8938291886429	23.0144606480005	28.144874971515	29.7134066866593	1.00418199332242	0.985906216586778	0.998094811074866	1.00983104043111	1.00439011026729
2.46	26.6721797404073	25.8961709662642	23.4058665184567	26.9236806151257	27.9179251081336	1.00415989482251	0.985906433608145	0.998297474033461	1.0103131122769	1.00450641106236
2.48	24.2216944351848	25.8982201577543	23.7731877903654	25.4174241551638	25.8357904352339	1.00419732740056	0.985906597021743	0.998492907945356	1.01080430454594	1.00468330353188
2.5	21.5173691174343	25.8999221251485	24.1139785153947	23.6237252830097	23.4777861289056	1.00425082668711	0.985906739997416	0.998610509788248	1.01127801391813	1.004907172521
2.52	31.2213038815227	25.8912992206026	32.877800381431	29.0536710759031	29.9476589156166	1.0043068687986	0.985906868254084	0.998648205161379	1.01172231593292	1.00517548513231
2.54	29.7120746984815	25.8938868707466	32.1066991131937	28.4437343549535	28.5428245846366	1.00438049724714	0.98590696833853	0.998660774017228	1.01214178529439	1.0054953535214
2.56	27.9166524221013	25.8962287415809	31.1163527863505	27.5709475848783	26.8563204475832	1.00449876237024	0.985907026468652	0.998732412794632	1.01254993632631	1.00587268554497
2.58	25.8346048516739	25.8982764485257	29.889312253842	26.4192931301636	24.8865894373495	1.00467746808328	0.985907047839276	0.998945633442461	1.01295640875236	1.00629702097616
2.6	23.476709912677	25.8999757247576	28.4108818135397	24.9783393178153	22.6431927023784	1.00490294953516	0.985907066060343	0.999357725475659	1.01335550962782	1.00672986690695
2.62	29.9470560422884	25.8913492500659	21.2240627801844	28.3954361424545	30.0102607456154	1.00517264873231	0.985907086707106	0.999956647208051	1.01374707292914	1.00715363456418
2.64	28.542270342626	25.8939327316356	21.7852450702017	27.8506600699015	28.9762781518457	1.00549367170298	0.985907095727739	1.00067404836416	1.01413672937782	1.00757272748091
2.66	26.8558206341454	25.8962700760327	22.3225518389609	27.0407088319567	27.6691355913212	1.00587193365474	0.98590707840072	1.00141142626134	1.01453069398366	1.00800231729717
2.68	24.8861474983391	25.8983130978205	22.8309088754261	25.9493725399023	26.0787880668085	1.00629699037414	0.985907038739999	1.00206741883014	1.01492721134852	1.00845097939119
2.7	22.6428101475201	25.9000076918009	23.3059938169397	24.5660629834641	24.2032252363051	1.00673036990308	0.985907009018132	1.00255684263773	1.01530878689942	1.00890619777413
2.72	30.0102048920986	25.8913766657565	23.7344935516871	28.2034682750554	29.0916958120102	1.00715450818547	0.985906993387717	1.00282019692428	1.01566634961392	1.00936470891236
2.74	28.9762474311545	25.8939558229168	24.1355960198829	27.9618787252373	28.1451043261771	1.00757383506717	0.985906976347396	1.00282574932799	1.01600191912602	1.00983187859362
2.76	27.6691261857007	25.8962891406126	24.4965410948357	27.4708141249301	26.9238963392568	1.00800354819811	0.985906941745958	1.00256691329978	1.01632455276256	1.01031363930505
2.78	26.0787959078089	25.8983284806322	24.8169399434348	26.7104646074353	25.4176240523468	1.00845224716991	0.985906892223664	1.00205728249222	1.01664185524603	1.0108045771879
2.8	24.2032462141847	25.9000197655001	25.0972763696859	25.6646750933282	23.6239076882685	1.0089074374863	0.985906858762259	1.00132496667772	1.01695147495655	1.01127808523125
2.82	29.0917726482015	25.8913858148644	34.5189527238735	27.5630236478583	29.0537537310623	1.00936587422806	0.985906844325186	1.00045842983514	1.01725247022772	1.01172223379818
2.84	28.1451886895275	25.8939624298638	32.7045645740321	27.6098041414765	28.4438076831331	1.00983293884918	0.985906832335525	0.999583773597423	1.01754786469678	1.01214159154624
2.86	26.923984788091	25.8962935763704	30.6000095683759	27.4268354687286	27.5710121536758	1.01031457664815	0.985906805686241	0.998829696876743	1.01784368840106	1.01254966645098
2.88	25.4177134448001	25.8983310966629	28.2080433168213	26.992017733778	26.4193496327726	1.01080538391514	0.985906766182991	0.998292782225193	1.01814480335796	1.01295609205636
2.9	23.623995206683	25.900020888183	25.5424537324399	26.2853526575895	24.9783884967584	1.01127876139278	0.985906744091864	0.998014564946993	1.01844966945991	1.01335516971888
2.92	29.0538202106424	25.8913857420015	22.601913604438	26.8370824369689	28.3954555096418	1.01172278501638	0.985906741774473	0.997971500282152	1.01875393531229	1.01374672823394
2.94	28.4438738222777	25.8939614279561	23.0145218787154	27.1445209138372	27.8506745409772	1.0121420271985	0.985906742158624	0.998095218311999	1.01905403326463	1.01413639373909
2.96	27.5710766177477	25.8962918804151	23.405924460026	27.2420115434254	27.0407193654923	1.01254999822725	0.985906727739863	0.998297758074968	1.01934896059499	1.01453037730001
2.98	26.4194113196852	25.8983289102031	23.7732417138456	27.1063025059427	25.949380018864	1.01295633286153	0.985906700014659	0.998493088345994	1.01963935455805	1.01492692022601
3	24.9784465039936	25.9000183843761	24.1140279527635	26.715114695982	24.5660681957771	1.01335533286121	0.985906689018101	0.998610604607237	1.01992447951764	1.01530852527877


==> figures/plotu_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_kappa1.75_I30_ua0_ub80_omega0.0.dat <==
t	u-FE	uN-1	uN-2	uN-3	uN-4	s-FE	s-1	s-2	s-3	s-4
0.02	80	80	80	80	80	0.000446303882459163	0.000446303882459163	0.000446303882459163	0.000446303882459163	0.000446303882459163
0.04	80	80	80	80	80	0.00217173383480998	0.00217173383480998	0.00217173383480998	0.00217173383480998	0.00217173383480998
0.06	80	80	80	80	80	0.00621936266039673	0.00621936266039673	0.00621936266039673	0.00621936266039673	0.00621936266039673
0.08	51.7500882528444	80	51.7502770561926	51.7500920610152	51.7500882487025	0.0134752037921876	0.0136328043583361	0.0134752048454834	0.0134752038134326	0.0134752037921645
0.1	13.316196799304	80	13.3158270823875	13.3161948905495	13.3161967771019	0.0243197047396826	0.0253010107915004	0.0243197067491933	0.0243197048111682	0.0243197047394694
0.12	80	80	80	80	80	0.0390074171376455	0.0418749594937358	0.0390074187162109	0.0390074172891536	0.0390074171369571
0.14	80	80	80	80	80	0.057752733478222	0.0637444879500266	0.0577527322682941	0.0577527337345436	0.0577527334767148
0.16	80	80	80	80	80	0.0807550008481269	0.0910547794632483	0.0807549941246473	0.080755001226678	0.0807550008454653
0.18	45.5976231882766	80	45.597792997734	45.5976264537298	45.5976231867396	0.107973230788033	0.123743816837672	0.107973216926412	0.107973231316809	0.107973230783928
0.2	11.7279491233804	80	11.7276198117282	11.7279474967548	11.7279491044907	0.138926661268893	0.161587350707807	0.138926638111296	0.138926661975839	0.138926661263022
0.22	80	80	80	80	80	0.173156828940164	0.20424312081831	0.17315679381343	0.173156829848532	0.173156828932195
0.24	80	73.7699262269192	80	80	80	0.210340071453864	0.251255270895235	0.210340021462165	0.210340072578627	0.210340071443493
0.26	80	61.8793391103004	80	80	80	0.25030492353573	0.302025096699856	0.250304856027415	0.250304924882759	0.250304923522723
0.28	35.0200975917702	51.5923210064737	35.020230060526	35.0200999455087	35.020097595128	0.292723273031633	0.355801790635458	0.29272318669683	0.292723274611615	0.292723273015866
0.3	9.00149259656663	42.7862455707811	9.00124162779202	9.00149146208297	9.00149258320756	0.336933251022785	0.411702771522761	0.33693314457615	0.336933252844691	0.336933251004175
0.32	80	31.5928741817588	80	80	80	0.382405986271912	0.468737649137266	0.382405858374164	0.382405988340412	0.382405986250409
0.34	80	26.1453270209461	80	80	80	0.428842574619328	0.525871710009395	0.428842424004978	0.428842576932758	0.428842574594924
0.36	53.3490726934925	21.8729523220291	53.3493734738907	53.3490718212364	53.3490726880952	0.476017485649418	0.58209424888767	0.476017313074384	0.4760174881947	0.476017485622126
0.38	22.570757975911	18.6376680871864	22.5708453731187	22.5707592931364	22.5707579844115	0.523542637196505	0.636478644154425	0.523542445902508	0.523542639957991	0.523542637166415
0.4	5.79549418137486	16.3039584113599	5.79533792089656	5.79549360863282	5.79549417401091	0.570768413764819	0.688225669630348	0.570768207962069	0.570768416723356	0.57076841373206
0.42	76.3816304869922	14.7314668173059	76.3816312583186	76.3816294151105	76.3816304977345	0.617264341297705	0.736688723080512	0.617264125282856	0.61726434442588	0.6172643412625
0.44	48.0030775559477	13.8185263501325	48.0031797002178	48.0030762770726	48.0030775864758	0.662742214544879	0.781383350648033	0.662741992712841	0.662742217801455	0.662742214507695
0.46	25.9462392096589	13.4397216246374	25.9463953936639	25.9462385017902	25.9462391982658	0.70691747014358	0.821984587172928	0.706917247587676	0.706917473473779	0.706917470105023
0.48	10.955232908765	13.490722588507	10.9552733647696	10.9552333263176	10.9552329206405	0.749393632642525	0.858315746100456	0.749393415036746	0.749393635987316	0.749393632603306
0.5	2.80671708093836	13.8777492059529	2.80664882864862	2.8067170025575	2.80671707884353	0.789644455598434	0.89033180694001	0.789644248258646	0.789644458901408	0.789644455559274
0.52	20.2555149160566	14.5078081566709	20.2555322453672	20.2555141259169	20.2555149293353	0.827188176076862	0.918099851192289	0.827187983519428	0.827188179284856	0.827188176038493
0.54	12.6372290734732	15.3301211822026	12.6372665173318	12.6372283909501	12.6372290866639	0.861620740231414	0.941778553468628	0.861620566106259	0.861620743293662	0.861620740194595
0.56	6.78314495240355	16.2717198162919	6.78318579681459	6.78314451176922	6.78314493888851	0.892617730854746	0.961598011796829	0.892617578101405	0.892617733723083	0.892617730820135
0.58	2.84358886442738	17.2807136545651	2.8435904144302	2.84358875423518	2.84358887637038	0.919922370719019	0.977840810196519	0.919922241551479	0.91992237335038	0.919922370687185
0.6	0.722541637108036	18.3144167542344	0.722534586757733	0.722541869191281	0.722541638282796	0.943342146626747	0.99082487027553	0.943342042463429	0.94334214898742	0.943342146598152
0.62	18.6463792486652	19.3285337532546	18.6463562522096	18.6463793637071	18.6463792467125	0.962858916585845	1.00088834903634	0.962858837924205	0.962858918653886	0.962858916560818
0.64	19.5003679502039	20.3178200051202	19.5003465833801	19.5003680734381	19.500367948198	0.97862774509482	1.00837684042814	0.978627691476997	0.978627746860691	0.978627745073542
0.66	20.3664827836541	21.2511015925482	20.3664632306528	20.3664829101278	20.3664827816556	0.990941791447083	1.01363282176024	0.990941761533086	0.990941792912741	0.990941791429589
0.68	21.2141184654327	22.1142172096758	21.2141008296446	21.2141185910426	21.2141184634908	1.00018000136828	1.0169872363341	1.00017999309477	1.00018000254537	1.00018000135447
0.7	22.0204343185611	22.8979742926691	22.0204186354769	22.0204344400251	22.020434316714	1.00675935435543	1.01875304166079	1.00675936513875	1.00675935526305	1.0067593543451
0.72	31.070369990383	23.5873119234388	22.7592236029584	31.070370162983	31.0703699874094	1.01114536325499	1.01922046855242	1.0110990240666	1.01114536391782	1.01114536324783
0.74	29.7253132852549	24.2020734143323	23.4413356706689	29.7253134459153	29.7253132823565	1.01381121195429	1.01865390365839	1.01359694160652	1.0138112124008	1.01381121194994
0.76	28.0568373766088	24.732197989173	24.0495926180588	28.0568375248814	28.0568373739448	1.01519498287205	1.01729011939476	1.01461664105528	1.01519498313285	1.01519498287009
0.78	26.0639206118436	25.1809324400235	24.581686148571	26.0639207473315	26.0639206095777	1.0156637797946	1.0153376223667	1.01448102513038	1.01566377990107	1.01566377979459
0.8	23.7591591514895	25.5530902950805	25.0381850129152	23.7591592726217	23.7591591497273	1.01549281403457	1.01297690186647	1.01347077317718	1.0154928140176	1.01549281403608
0.82	30.7738104458151	25.8445472534107	34.8022952914414	30.7738104894971	30.7738104449297	1.0149123952263	1.01036132914645	1.01187779788708	1.01491239511496	1.0149123952289
0.84	29.3865750141218	26.0833700629515	33.0672743395914	29.3865750506664	29.3865750132254	1.01411293227879	1.00761866348929	1.00998942690028	1.01411293209932	1.01411293228211
0.86	27.6881518381194	26.2653476405451	31.0101582714704	27.6881518694091	27.68815183733	1.01324089081189	1.00485295848067	1.00805975343846	1.01324089058712	1.0132408908156
0.88	25.6809245048417	26.3975502477066	28.6373298221133	25.6809245323185	25.6809245042846	1.01239010614276	1.00214672568113	1.00628061759949	1.01239010589189	1.01239010614658
0.9	23.3786461769981	26.4869126115565	25.9665412082957	23.3786462004532	23.3786461767417	1.01159621158377	0.999563232688933	1.00476375971918	1.01159621132247	1.01159621158747
0.92	30.1629244086527	26.5300342495193	22.8896819569954	30.1629244021308	30.1629244088051	1.01088833926148	0.997148785388153	1.00353467254337	1.01088833900203	1.01088833926489
0.94	28.7798081802414	26.5545808975979	23.3135357878643	28.7798081713186	28.7798081802824	1.01029413116171	0.994935048889114	1.00255717665219	1.01029413091325	1.0102941311647
0.96	27.1010424081827	26.5550742550914	23.7044399992191	27.1010423989715	27.1010424082246	1.00983264900006	0.992941295347016	1.00176256413159	1.00983264876896	1.00983264900255
0.98	25.127316686691	26.536666550229	24.0621366203841	25.1273166786682	25.127316686853	1.00950125559375	0.991176524673515	1.00107445614626	1.00950125538401	1.0095012555957
1	22.870348864217	26.5039174371516	24.3865008575241	22.8703488570503	22.8703488645618	1.00926514719308	0.989641416509281	1.00042495964109	1.0092651470068	1.00926514719448
1.02	29.8161345221084	26.450762169153	33.4838519796698	30.1771374568333	29.8161345225424	1.0091048673343	0.988330036317655	0.999811789068394	1.0091068811348	1.00910486733515
1.04	28.4535966875635	26.4020354854583	32.4073068671343	29.1386481737766	28.4535966878425	1.00901665383696	0.98723141436416	0.9992862944007	1.00902826152882	1.00901665383731
1.06	26.800198440245	26.3493959227616	31.0858156009188	27.8228365105303	26.8001984404856	1.00900112790276	0.98633094130212	0.998924897239048	1.00903987305701	1.00900112790266
1.08	24.8554195262549	26.2951755462178	29.5064990626092	26.220693881911	24.8554195265783	1.00904660381275	0.985611573356479	0.998796948767992	1.00914439029311	1.00904660381225
1.1	22.6298885426651	26.2412296750052	27.6611402616833	24.33109458026	22.6298885431338	1.00911580531696	0.985054844356836	0.998940899408893	1.00932261831113	1.00911580531612
1.12	30.1010018433404	26.1789604728784	21.50663183135	29.144314425132	30.101001843805	1.00919400109294	0.984641638883001	0.999328520847258	1.00956390474137	1.00919400109182
1.14	29.0754868775053	26.1308598106446	22.0321932931208	28.1901747157253	29.0754868777573	1.00928911641563	0.984352869805663	0.999879818434735	1.00986590064209	1.00928911641432
1.16	27.7717710751488	26.0864805680516	22.5352556315181	26.96145846007	27.7717710752595	1.00941974784225	0.984170022457659	1.00048905851872	1.01022688017589	1.00941974784079
1.18	26.1805743876957	26.0462815128614	23.0112252512329	25.4480101220766	26.1805743877831	1.00959726089851	0.984075571617569	1.00105063926414	1.01063415553135	1.00959726089697
1.2	24.3006100621699	26.0104831845725	23.4561545686632	23.6476587275071	24.300610062355	1.00981099809353	0.984053277186712	1.00147665597922	1.01105445019385	1.00981099809196
1.22	29.1583952302369	25.969089851868	23.8569063634567	29.0455410553719	29.1583952305071	1.01005839191779	0.984088317629402	1.00170533218087	1.01146974017774	1.01005839191624
1.24	28.2096158549198	25.9434086219821	24.2326802889124	28.4317716415344	28.2096158550014	1.01034443712256	0.984167406045292	1.00170250026848	1.01187913751142	1.01034443712105
1.26	26.9847302404477	25.9220259329555	24.5710437768553	27.5560138384538	26.9847302404107	1.01067383561003	0.984278850212376	1.00145874479949	1.01229137791109	1.0106738356086
1.28	25.4736667948766	25.9046222901009	24.8716294010139	26.4022424794477	25.4736667948358	1.01103932509259	0.984412559900173	1.00098443964057	1.01271203111254	1.01103932509126
1.3	23.6743657471929	25.8908123340079	25.1348784947925	24.9599953071719	23.6743657472658	1.01141204968491	0.984560002978626	1.00030420974042	1.01313203106375	1.0114120496837
1.32	29.0724017331487	25.8701491530039	34.546079267954	28.3581342417868	29.072401733446	1.01177746156914	0.984714064007554	0.999502961366315	1.01354838966932	1.01177746156806
1.34	28.4595410928662	25.8636150505619	32.7202769783739	28.079567547302	28.459541092987	1.01213731222669	0.984868944085337	0.998703332351199	1.01396590089081	1.01213731222574
1.36	27.5839041837053	25.8595913241663	30.6066940553498	27.5567839436849	27.5839041836614	1.0125022638784	0.98502005688494	0.998030785373691	1.01439329400338	1.01250226387759
1.38	26.429575405504	25.8576463290191	28.2078904285868	26.7697854781911	26.4295754053624	1.01287922237421	0.985163917659537	0.997578989060381	1.01483554177217	1.01287922237355
1.4	24.986192977267	25.8573604240915	25.5374389401626	25.7021515132402	24.9861929771392	1.01325997899345	0.985298020331352	0.997386946565439	1.01528625132929	1.01325997899292
1.42	28.3941889054987	25.8483157340242	22.5798606321059	27.5574074932621	28.3941889057422	1.01364208532941	0.985420650203871	0.997428914399895	1.01573965642409	1.01364208532902
1.44	27.8478022864442	25.8515682895693	22.9896183577993	27.5886147500991	27.8478022865253	1.01402914831175	0.985530765290341	0.997634665598871	1.01619375392468	1.01402914831148
1.46	27.0365805154942	25.855612146377	23.379424116346	27.3937435566495	27.0365805154231	1.01442562954544	0.985627895880199	0.997914734174562	1.01664977649224	1.01442562954529
1.48	25.944308101499	25.8601522189351	23.7462034868561	26.9503244799733	25.94430810134	1.01482829126497	0.985712054327118	0.998181940944519	1.0171083113404	1.01482829126492
1.5	24.5603826986194	25.864921139458	24.087330392528	26.2379932171471	24.5603826984818	1.01521841621905	0.985783645911656	0.998364880173477	1.01756423286705	1.0152184162191
1.52	28.1975589084893	25.8596618682427	32.8489535341465	26.8005999577211	28.1975589088026	1.01558595051292	0.985843324603015	0.998460977512087	1.01801043899946	1.01558595051306
1.54	27.955520891258	25.8655915143483	32.0788469465799	27.1046274493199	27.9555208914522	1.01593214270498	0.985891923519546	0.998524777977142	1.01844141874027	1.01593214270519
1.56	27.4642137575548	25.8713635803314	31.0899009247078	27.2003281787008	27.4642137575951	1.01626546072424	0.985930407032998	0.998640469093458	1.0188549403149	1.01626546072454
1.58	26.7038033802467	25.8768349357099	29.864562252152	27.0641665925923	26.703803380141	1.01659307240112	0.985959834296802	0.998890741663289	1.01925100530532	1.01659307240148
1.6	25.6581117897209	25.8818803744656	28.38804961931	26.6736133371371	25.6581117895319	1.01691231530492	0.985981323283995	0.999333214308181	1.01962871783687	1.01691231530535
1.62	27.7442984289696	25.8763734982549	21.2101419280575	19.2909922798243	27.7442984292385	1.01722308655642	0.985995957785337	0.999956327162787	1.01994457830968	1.0172230865569
1.64	27.5497909799136	25.881648525168	21.7730678325679	20.2554883287276	27.5497909800705	1.01752889014895	0.986004766137216	1.00069232423528	1.02012376791929	1.01752889014949
1.66	27.1036254751133	25.8864632086536	22.3121038626953	21.1492133989228	27.1036254751226	1.01783415767978	0.98600871790021	1.00144336308987	1.02008147533322	1.01783415768036
1.68	26.3858483297927	25.8907649175658	22.8221480398804	21.9681991258578	26.3858483296615	1.01813871592806	0.986008727802121	1.0021087633683	1.01974470721199	1.01813871592869
1.7	25.380196794959	25.894505728282	23.2988613758368	22.7099915934088	25.3801967947493	1.01843193178724	0.986005655781124	1.00260401029032	1.01906605207628	1.01843193178791
1.72	27.4229743334801	25.887624020421	23.7288245242175	31.2704099354483	27.4229743337575	1.01870642083029	0.986000245507291	1.00287023482453	1.0180727078034	1.018706420831
1.74	27.49816378221	25.8915068110566	24.1310559630303	29.4729835973829	27.498163782438	1.01896133273476	0.985993130219834	1.00287628375248	1.0168456476808	1.0189613327355
1.76	27.3400618136483	25.8949541718707	24.4930326251764	27.341694529334	27.3400618137669	1.01920130436667	0.985984852279672	1.00261608882597	1.01548381609576	1.01920130436745
1.78	26.9266410375701	25.8979460685934	24.8143763592033	24.8928407659881	26.9266410375426	1.01943176443312	0.985975886010575	1.00210369849251	1.01406759679661	1.01943176443393
1.8	26.2380345071327	25.9004586664858	25.0955855280106	22.1585302564047	26.2380345069656	1.01965307661706	0.985966652980648	1.00136761510907	1.01263348555578	1.01965307661791
1.82	27.151192480343	25.8924470981366	34.5208640741939	31.5206621611508	26.8199177225157	1.0198654986144	0.985957472454194	1.00049665240033	1.01123058836987	1.01986365050014
1.84	27.2566186432387	25.8953087225252	32.7066247972254	29.6243270413095	27.1408035665704	1.02007087676194	0.985948576220553	0.999617218601266	1.00991683711272	1.02006308576149
1.86	27.1268710452236	25.8978488429883	30.6021133502326	27.4149516642643	27.2490723291444	1.02027218024393	0.985940134573232	0.99885827241542	1.00874254766142	1.02025360313044
1.88	26.7398790529293	25.9000483398464	28.2100999476296	24.9077651525578	27.1217096020228	1.02047065981351	0.985932283378761	0.998316605698134	1.00772908982021	1.02043886731029
1.9	26.0757486100001	25.9018809004722	25.5443876113158	22.133174024717	26.7366787391092	1.02066175802454	0.985925141736953	0.998033912066109	1.00685369073696	1.02062081368062
1.92	26.7291591590513	25.8932966089606	22.6009708654585	31.0393275884713	19.3319397760374	1.02083971430944	0.9859187632902	0.997986741935947	1.00610933646513	1.02075782101388
1.94	27.0687891328381	25.8956857690776	23.0137159596926	29.1434157086979	20.2984836906736	1.02100130014443	0.985913150688325	0.998106766837535	1.00550409720632	1.02077608033027
1.96	27.1934892066901	25.8978454186095	23.4052636507037	26.9498477573434	21.1925809740827	1.02114732504103	0.985908280253182	0.998306028140353	1.00504647036805	1.0205910657457
1.98	27.0803019967535	25.8997473424498	23.7727490023552	24.4716547238669	22.0106240054202	1.02128124070608	0.985904127022171	0.998498473347031	1.00472487894514	1.02012950939787
2	26.7072790567144	25.9013557583799	24.1137404666407	21.7369163608455	22.7504758481351	1.02140564795224	0.985900679881033	0.998613465645798	1.00449241660026	1.01934331333344
2.02	19.3131794267758	25.8926112779939	32.8799354053759	30.7242854025628	31.3305684970342	1.02148015576958	0.985897890021947	0.9986489062862	1.00432623412415	1.01825882265738
2.04	20.2886842330258	25.8948948931752	32.1086363758719	28.8472601865208	29.5285542350181	1.02143248608755	0.985895682382538	0.998659561606988	1.00422556476448	1.01695606172891
2.06	21.1900743964385	25.8969948589768	31.1180900522425	26.677352902182	27.3921203712892	1.0211797416093	0.985893977232522	0.998729620905233	1.0041955906515	1.01553294576051
2.08	22.0139051237386	25.8988747515209	29.890851752672	24.2264623994987	24.9377233512363	1.0206502354976	0.985892712184985	0.998941589452365	1.00422553130637	1.01406874134925
2.1	22.7582062654015	25.9004912815982	28.4122292836748	21.5216303247368	22.1976127413779	1.01979730690436	0.985891854418343	0.999352746120416	1.00427219164493	1.01259873761167
2.12	31.3501532940331	25.8917783365408	21.222781679417	31.223945884421	31.531096783657	1.01864858444863	0.985891346401222	0.999951018840558	1.00432220622847	1.01117062980928
2.14	29.5492736639332	25.8941109110441	21.783969451471	29.7145338617876	29.6328971692833	1.01728518164807	0.985891114814802	1.00066800983	1.00439068944801	1.00984079852962
2.16	27.4129683173187	25.8962721103385	22.3213354501756	27.9188945643984	27.4218761131488	1.0158058767701	0.985891089864093	1.0014051592776	1.00450469809018	1.00865796853633
2.18	24.9578445467254	25.898221105167	22.8298123615145	25.8366068200997	24.9132701111208	1.01429055482702	0.985891225267831	1.00206104732136	1.00467999860776	1.00764198160385
2.2	22.216301444892	25.8999109253138	23.3050848332306	23.4784579594487	22.1374789383364	1.01277487857922	0.985891508715838	1.00255043920353	1.00490286099515	1.00676867413414
2.22	31.5488746346572	25.8912724635466	23.7337479603917	29.9475057021204	31.0335808068273	1.01130669412731	0.985891906081154	1.0028137932899	1.00517064057606	1.00602976893306
2.24	29.6498633383288	25.89367829266	24.1348271555948	28.5426115109672	29.1374913387716	1.00994234537885	0.985892369070214	1.00281934706588	1.00549034518969	1.00543222391717
2.26	27.4376846412112	25.8959096855779	24.4958003114533	26.8560649078454	26.9439927662053	1.00873037134205	0.985892853487211	1.00256049340966	1.00586778911016	1.00498359309626
2.28	24.927649385883	25.8979244516083	24.8162856035804	24.886308319365	24.4660838517897	1.00769031510195	0.985893338383768	1.00205081352919	1.0062924313948	1.00467153484613
2.3	22.1502252681623	25.8996746777118	25.0967742598795	22.6429018615963	21.7318081182112	1.00679763288176	0.985893835862398	1.00131841173128	1.00672571205359	1.00444855419514
2.32	31.0391800491257	25.8910906772749	34.5211031574566	30.0098725881419	30.7192094470844	1.00604358220629	0.985894334799828	1.0004517663464	1.00714998794808	1.00429137255595
2.34	29.1425067391268	25.8935447157064	32.7064819567199	28.975883233577	28.8424490651124	1.00543460347298	0.985894808151986	0.999577008040584	1.00756961981448	1.00419893059076
2.36	26.9484119491841	25.8958180227628	30.6017010829864	27.668744260303	26.6729022336057	1.00497771685336	0.985895230995897	0.99882287099008	1.00799974668542	1.00417623040563
2.38	24.4699113874533	25.897868547495	28.2095170276378	26.0784093981114	24.2224466371587	1.00466006258479	0.985895599559763	0.998285970691139	1.00844892010313	1.00421240101335
2.4	21.7350603115223	25.8996486623592	25.5437185082828	24.2028670754605	21.5181036540127	1.00443366528797	0.985895940991172	0.99800786737557	1.00890460762562	1.00426422581994
2.42	30.7187132872578	25.8910890767947	22.600234966582	29.0914603319042	31.2226189406297	1.00427479789949	0.985896257112551	0.997965015342136	1.00936353587986	1.00431837868808
2.44	28.8418103630622	25.8935625122274	23.0128949135459	28.1448794329741	29.7133679182808	1.00418199332242	0.985896531810372	0.998089021148438	1.00983106605412	1.00439005615255
2.46	26.6721797404073	25.8958507105822	23.4044037307718	26.9236848124554	27.917890551187	1.00415989482251	0.985896749199915	0.998291886561648	1.0103131299109	1.00450642253023
2.48	24.2216944351848	25.8979121490345	23.7718871666641	25.4174280272794	25.8357601284551	1.00419732740056	0.98589691280518	0.998487539719235	1.01080431552339	1.00468336224069
2.5	21.5173691174343	25.8996997288839	24.1129053648387	23.623728785355	23.4777600075448	1.00425082668711	0.985897055493932	0.998605340294876	1.01127801951106	1.00490726292843
2.52	31.2213038815227	25.8911446759535	32.8789743687552	29.053672501509	29.9476564424566	1.0043068687986	0.985897183408702	0.998643197219568	1.01172231730999	1.005175594466
2.54	29.7120746984815	25.8936201960214	32.1077389015445	28.4437355872931	28.5428238564665	1.00438049724714	0.985897283533459	0.998655892768252	1.01214178349393	1.005495471634
2.56	27.9166524221013	25.8959084870807	31.1172668907851	27.5709486311673	26.8563210755924	1.00449876237024	0.985897342032334	0.998727638261192	1.01254993224401	1.0058728046764
2.58	25.8346048516739	25.897968440552	29.890109414722	26.4192940027058	24.8865910440275	1.00467746808328	0.985897363595877	0.998940965424075	1.0129564031409	1.00629713545051
2.6	23.476709912677	25.8997533288732	28.4115708622664	24.9783400321661	22.6431949365475	1.00490294953516	0.985897381531769	0.999353182613774	1.01335550310475	1.0067299728009
2.62	29.9470560422884	25.8911947055065	21.2224894501794	28.3954362466842	30.0102677582737	1.00517264873231	0.985897401838723	0.999952250614711	1.01374706598689	1.007153729403
2.64	28.542270342626	25.8936660567596	21.7837412709997	27.8506600693213	28.9762854908412	1.00549367170298	0.985897410901966	1.00066980646586	1.01413672239636	1.00757280995652
2.66	26.8558206341454	25.8959498211953	22.3211663098336	27.0407087477673	27.6691429908956	1.00587193365474	0.985897393946094	1.00140732549776	1.01453068724462	1.00800238701326
2.68	24.8861474983391	25.8980050893709	22.8296963478461	25.9493723925489	26.0787952955644	1.00629699037414	0.985897354480697	1.00206342174365	1.01492720504997	1.00845103663702
2.7	22.6428101475201	25.8997852953435	23.3050155360875	24.5660627921384	24.2032320972847	1.00673036990308	0.985897324476005	1.00255289193339	1.01530878117041	1.00890624332888
2.72	30.0102048920986	25.8912221205655	23.7337188003403	28.2034680266187	29.0917004556774	1.00715450818547	0.985897308508009	1.00281622280202	1.01566634452788	1.00936474387105
2.74	28.9762474311545	25.893689147378	24.1348316405311	27.96187844505	28.1451087865743	1.00757383506717	0.985897291512377	1.00282167675554	1.01600191471268	1.00983190422675
2.76	27.6691261857007	25.8959688851059	24.495832228635	27.470813825745	26.9239005358363	1.00800354819811	0.985897257283988	1.00256266809079	1.0163245490183	1.01031365695177
2.78	26.0787959078089	25.8980204715263	24.8163391587724	26.7104643003878	25.417627923983	1.00845224716991	0.985897207958725	1.00205279606028	1.0166418521426	1.01080458817944
2.8	24.2032462141847	25.8997973684145	25.0968441706865	25.6646747880161	23.623911190361	1.0089074374863	0.985897174215995	1.00132017987667	1.01695147244841	1.0112780908387
2.82	29.0917726482015	25.8912312690841	34.5212285099604	27.5630234453236	29.053755157404	1.00936587422806	0.985897159442647	1.00045331017403	1.01725246825848	1.01172223518948
2.84	28.1451886895275	25.8936957537826	32.7066118434509	27.609803941493	28.4438089163445	1.00983293884918	0.985897147498781	0.999578327585188	1.01754786320444	1.0121415897592
2.86	26.923984788091	25.895973320373	30.6018311884963	27.4268352753414	27.5710132009304	1.01031457664815	0.985897121223465	0.99882397411793	1.01784368732196	1.01254966238094
2.88	25.4177134448001	25.8980230871204	28.2096435407047	26.992017550049	26.4193505063347	1.01080538391514	0.985897081917995	0.998286871139844	1.01814480262951	1.0129560864558
2.9	23.623995206683	25.8997984907152	25.543838115041	26.2853524857615	24.9783892121468	1.01127876139278	0.985897059546139	0.998008582985806	1.01844966902255	1.01335516320523
2.92	29.0538202106424	25.8912311958915	22.6002984411594	26.8370823313432	28.3954556147356	1.01172278501638	0.985897056892927	0.997965566244994	1.01875393511092	1.01374672129964
2.94	28.4438738222777	25.8936947515963	23.0129561364649	27.1445208192733	27.8506745412734	1.0121420271985	0.985897057323203	0.998089428270098	1.01905403324959	1.01413638676416
2.96	27.5710766177477	25.8959716241868	23.4044616643984	27.2420114598806	27.040719282171	1.01254999822725	0.985897043278637	0.998292170510847	1.01934896072248	1.01453037056619
2.98	26.4194113196852	25.8980209004735	23.7719410822983	27.1063024330324	25.9493798723534	1.01295633286153	0.985897015751348	0.998487720048379	1.01963935479022	1.01492691393147
3	24.9784465039936	25.8997959867607	24.1129547946475	26.7151146330773	24.5660680052546	1.01335533286121	0.985897004474121	0.998605435060748	1.01992447982236	1.01530851955272


==> figures/plotu_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_kappa1.75_I30_ua0_ub80_omega0.2.dat <==
t	u-FE	uN-1	uN-2	uN-3	uN-4	s-FE	s-1	s-2	s-3	s-4
0.02	80	80	80	80	80	0.000446303882459163	0.000446303882459163	0.000446303882459163	0.000446303882459163	0.000446303882459163
0.04	80	80	80	80	80	0.00217173383480998	0.00217173383480998	0.00217173383480998	0.00217173383480998	0.00217173383480998
0.06	80	80	80	80	80	0.00621936266039673	0.00621936266039673	0.00621936266039673	0.00621936266039673	0.00621936266039673
0.08	51.7500882528444	80	51.7502770561926	51.7500920610152	51.7500882487025	0.0134752037921876	0.0136328043583361	0.0134752048454834	0.0134752038134326	0.0134752037921645
0.1	13.316196799304	80	13.3158270823875	13.3161948905495	13.3161967771019	0.0243197047396826	0.0253010107915004	0.0243197067491933	0.0243197048111682	0.0243197047394694
0.12	80	80	80	80	80	0.0390074171376455	0.0418749594937358	0.0390074187162109	0.0390074172891536	0.0390074171369571
0.14	80	80	80	80	80	0.057752733478222	0.0637444879500266	0.0577527322682941	0.0577527337345436	0.0577527334767148
0.16	80	80	80	80	80	0.0807550008481269	0.0910547794632483	0.0807549941246473	0.080755001226678	0.0807550008454653
0.18	45.5976231882766	80	45.597792997734	45.5976264537298	45.5976231867396	0.107973230788033	0.123743816837672	0.107973216926412	0.107973231316809	0.107973230783928
0.2	11.7279491233804	80	11.7276198117282	11.7279474967548	11.7279491044907	0.138926661268893	0.161587350707807	0.138926638111296	0.138926661975839	0.138926661263022
0.22	80	80	80	80	80	0.173156828940164	0.20424312081831	0.17315679381343	0.173156829848532	0.173156828932195
0.24	80	72.9966933058573	80	80	80	0.210340071453864	0.251250957184551	0.210340021462165	0.210340072578627	0.210340071443493
0.26	80	61.3610154476128	80	80	80	0.25030492353573	0.302005528086041	0.250304856027415	0.250304924882759	0.250304923522723
0.28	35.0200975917702	51.3615083712446	35.020230060526	35.0200999455087	35.020097595128	0.292723273031633	0.355750201840358	0.29272318669683	0.292723274611615	0.292723273015866
0.3	9.00149259656663	42.8768355071288	9.00124162779202	9.00149146208297	9.00149258320756	0.336933251022785	0.411600420030622	0.33693314457615	0.336933252844691	0.336933251004175
0.32	80	31.8014431800349	80	80	80	0.382405986271912	0.468568278440639	0.382405858374164	0.382405988340412	0.382405986250409
0.34	80	26.3335350002532	80	80	80	0.428842574619328	0.525624659975744	0.428842424004978	0.428842576932758	0.428842574594924
0.36	53.3490726934925	22.0407667904533	53.3493734738907	53.3490718212364	53.3490726880952	0.476017485649418	0.581765765767576	0.476017313074384	0.4760174881947	0.476017485622126
0.38	22.570757975911	18.7854090150092	22.5708453731187	22.5707592931364	22.5707579844115	0.523542637196505	0.636071673333681	0.523542445902508	0.523542639957991	0.523542637166415
0.4	5.79549418137486	16.4322656524431	5.79533792089656	5.79549360863282	5.79549417401091	0.570768413764819	0.687748696950506	0.570768207962069	0.570768416723356	0.57076841373206
0.42	76.3816304869922	14.8412556869876	76.3816312583186	76.3816294151105	76.3816304977345	0.617264341297705	0.736154192580802	0.617264125282856	0.61726434442588	0.6172643412625
0.44	48.0030775559477	13.910936286903	48.0031797002178	48.0030762770726	48.0030775864758	0.662742214544879	0.780806037942541	0.662741992712841	0.662742217801455	0.662742214507695
0.46	25.9462392096589	13.5160619613949	25.9463953936639	25.9462385017902	25.9462391982658	0.70691747014358	0.821380152683144	0.706917247587676	0.706917473473779	0.706917470105023
0.48	10.955232908765	13.5524191496066	10.9552733647696	10.9552333263176	10.9552329206405	0.749393632642525	0.857699571966002	0.749393415036746	0.749393635987316	0.749393632603306
0.5	2.80671708093836	13.9262942010303	2.80664882864862	2.8067170025575	2.80671707884353	0.789644455598434	0.889718142119882	0.789644248258646	0.789644458901408	0.789644455559274
0.52	20.2555149160566	14.5447152285618	20.2555322453672	20.2555141259169	20.2555149293353	0.827188176076862	0.917501243849783	0.827187983519428	0.827188179284856	0.827188176038493
0.54	12.6372290734732	15.3568863286122	12.6372665173318	12.6372283909501	12.6372290866639	0.861620740231414	0.941205528002539	0.861620566106259	0.861620743293662	0.861620740194595
0.56	6.78314495240355	16.2897893409136	6.78318579681459	6.78314451176922	6.78314493888851	0.892617730854746	0.961058940946522	0.892617578101405	0.892617733723083	0.892617730820135
0.58	2.84358886442738	17.2914585063378	2.8435904144302	2.84358875423518	2.84358887637038	0.919922370719019	0.977341934035207	0.919922241551479	0.91992237335038	0.919922370687185
0.6	0.722541637108036	18.3191133074986	0.722534586757733	0.722541869191281	0.722541638282796	0.943342146626747	0.990370419381326	0.943342042463429	0.94334214898742	0.943342146598152
0.62	18.6463792486652	19.3283504755825	18.6463562522096	18.6463793637071	18.6463792467125	0.962858916585845	1.00048073614259	0.962858837924205	0.962858918653886	0.962858916560818
0.64	19.5003679502039	20.3138092726919	19.5003465833801	19.5003680734381	19.500367948198	0.97862774509482	1.00801689198426	0.978627691476997	0.978627746860691	0.978627745073542
0.66	20.3664827836541	21.2441961516779	20.3664632306528	20.3664829101278	20.3664827816556	0.990941791447083	1.01332002737193	0.990941761533086	0.990941792912741	0.990941791429589
0.68	21.2141184654327	22.1052303302832	21.2141008296446	21.2141185910426	21.2141184634908	1.00018000136828	1.01671999970274	1.00017999309477	1.00018000254537	1.00018000135447
0.7	22.0204343185611	22.887603013476	22.0204186354769	22.0204344400251	22.020434316714	1.00675935435543	1.01852892134064	1.00675936513875	1.00675935526305	1.0067593543451
0.72	31.2778528566997	23.5761426918287	22.7592236029584	31.2778529985261	31.277852854695	1.0111465207601	1.01903640064099	1.0110990240666	1.01114652142276	1.01114652075294
0.74	30.8779761594848	24.1905894917397	23.4413356706689	30.877976291402	30.8779761574667	1.01382211739264	1.01850640153244	1.01359694160652	1.01382211783832	1.01382211738832
0.76	30.2120889597933	24.7207880933409	24.0495926180588	30.2120890804302	30.2120889577464	1.0152423647449	1.01717544791717	1.01461664105528	1.01524236500337	1.01524236474301
0.78	29.2604068374314	25.1699001280523	24.581686148571	29.2604069463627	29.2604068353815	1.01580564296282	1.01525194573317	1.01448102513038	1.01580564306424	1.01580564296296
0.8	28.0083250271894	25.5426636924838	25.0381850129152	28.0083251249392	28.0083250252166	1.01583158331793	1.01291640553863	1.01347077317718	1.01583158329171	1.0158315833197
0.82	21.1017052034315	25.8348888045344	25.4118285656645	21.1017052575623	21.1017052027051	1.01552263623185	1.01032231721983	1.01182541036511	1.01552263610559	1.01552263623485
0.84	21.8372563539587	26.0745859903492	25.7283683731541	21.8372563986904	21.8372563533687	1.0149832801341	1.00759763344664	1.00974595221552	1.01498327993286	1.01498328013797
0.86	22.5105276865292	26.2574969948897	25.9820742694935	22.5105277224789	22.5105276860647	1.0142522425446	1.00484665564831	1.00739830412111	1.01425224229043	1.01425224254904
0.88	23.1205123203378	26.3906533175031	26.1790576625067	23.12051234826	23.1205123199867	1.01333533208806	1.00215217989041	1.00491694774856	1.01333533179982	1.01333533209279
0.9	23.6671656424221	26.4809586268296	26.3257577380429	23.6671656631863	23.6671656421724	1.01222939005577	0.99957777969133	1.00240864059173	1.01222938974914	1.01222939006058
0.92	32.9383252429472	26.5249883180429	26.4186620360458	32.9383252629264	32.938325242338	1.01098515672223	0.997170075515841	0.999955925493396	1.01098515640993	1.01098515672695
0.94	31.3449513877265	26.5503901106343	26.4855317770716	31.344951402643	31.3449513870782	1.00969522441402	0.994961045322538	0.997620500996045	1.00969522410607	1.0096952244185
0.96	29.4409354309569	26.5516730298331	26.5212556589196	29.4409354430047	29.4409354303882	1.00846404864965	0.992970264170848	0.995446359319125	1.00846404835374	1.00846404865379
0.98	27.2300109596897	26.5339811683544	26.531473817987	27.2300109704041	27.2300109593247	1.00737470681515	0.991207018690812	0.993462663321958	1.00737470653696	1.00737470681888
1	24.7271786736219	26.5018698479764	26.5213280048707	24.727178682632	24.7271786735216	1.00646524108143	0.989672254555685	0.991686345593415	1.00646524082494	1.00646524108467
1.02	22.5506789066932	26.449273102114	26.485408554288	22.5506789049754	22.5506789070809	1.00572023920937	0.988360279584771	0.99012437375204	1.00572023897715	1.0057202392121
1.04	23.0464146512457	26.401026938104	26.4491693719925	23.046414647279	23.0464146516272	1.00508815674717	0.987260341012359	0.988775817183547	1.00508815654057	1.00508815674937
1.06	23.5024737649337	26.3487930750947	26.4049434529253	23.502473759316	23.5024737653045	1.00450280011579	0.986358020424602	0.987633671613251	1.00450279993515	1.00450280011747
1.08	23.9180408914291	26.2949081827357	26.3556957294597	23.9180408846826	23.918040891786	1.00390122223737	0.985636439152973	0.98668644373044	1.00390122208222	1.00390122223855
1.1	24.2927712536019	26.2412331730011	26.3038781591942	24.2927712461854	24.292771253943	1.00323451742224	0.985077271189806	0.985919499777177	1.00323451729144	1.00323451742297
1.12	33.5205156198709	26.1791764156305	26.2414584292054	33.5205156057252	33.520515620146	1.00252172782717	0.984661517723429	0.985316137262878	1.00252172771909	1.00252172782751
1.14	31.8057855922012	26.1312363232703	26.1913958471736	31.8057855788397	31.8057855923426	1.00183172158671	0.984370186430147	0.984858526480561	1.00183172149929	1.00183172158671
1.16	29.7997663131832	26.0869723595029	26.1437019315721	29.7997663022147	29.7997663133107	1.0012496451232	0.984184837633489	0.984528486936404	1.00124964505414	1.00124964512292
1.18	27.5045242302742	26.0468497479026	26.0992222118384	27.5045242225929	27.5045242305087	1.00084181582677	0.984088003407053	0.984308107238201	1.00084181577363	1.00084181582626
1.2	24.9332303503714	26.0110951962113	26.0585086702662	24.9332303449023	24.9332303507665	1.00063126359997	0.984063485415068	0.98418021645314	1.0006312635603	1.00063126359929
1.22	22.4737447235792	25.9697187330622	26.011855620156	22.4737447218824	22.4737447237614	1.00058781892505	0.98409649049071	0.984128668083653	1.00058781889653	1.00058781892425
1.24	22.9305781502546	25.9440327755659	25.98077465676	22.9305781487394	22.9305781504187	1.0006456700894	0.984173748766737	0.98413858336644	1.00064567006992	1.00064567008853
1.26	23.3594428640964	25.9226285226097	25.9540481106777	23.35944286283	23.359442864244	1.00072549064311	0.984283575656347	0.984196517279072	1.00072549063082	1.00072549064221
1.28	23.7577950155418	25.9051907028507	25.9314989760636	23.7577950145646	23.7577950156738	1.00075304558073	0.984415880955122	0.984290552559682	1.00075304557402	1.00075304557984
1.3	24.1236480261862	25.8913376321962	25.9128481415083	24.1236480255161	24.123648026303	1.00067046593426	0.984562126571199	0.984410325267113	1.0006704659318	1.0006704659334
1.32	33.2526110315333	25.8706255327952	25.8877328395101	33.2526110261775	33.2526110315443	1.00048980628052	0.984715186558625	0.984546937582889	1.00048980628118	1.00048980627972
1.34	31.5476351599652	25.8640393545871	25.8771631482404	31.5476351556744	31.5476351598716	1.0002749764574	0.984869248229924	0.984692898422137	1.00027497646024	1.00027497645669
1.36	29.5566664317712	25.8599625466658	25.8695561616176	29.5566664298357	29.5566664316912	1.00010822177357	0.985019709278807	0.984842048663149	1.00010822177776	1.00010822177295
1.38	27.280693126015	25.8579651889703	25.864487267196	27.2806931270474	27.2806931260664	1.00005498077144	0.985163067702546	0.984989469519878	1.00005498077632	1.00005498077092
1.4	24.7319018769032	25.8576289756741	25.8615292039786	24.7319018795806	24.7319018771353	1.00013927388439	0.985296799648031	0.985131370795866	1.00013927388944	1.00013927388397
1.42	22.4090175066981	25.848537018172	25.8502534066687	22.4090175075537	22.4090175067047	1.00033416247465	0.985419172734397	0.98526490809029	1.00033416247949	1.00033416247433
1.44	22.8748315007761	25.8517460492237	25.8516709182734	22.8748315017716	22.874831500793	1.00057881404116	0.985529127859284	0.985388063185153	1.00057881404556	1.00057881404095
1.46	23.312712440948	25.855750559022	25.8542520520539	23.3127124420849	23.3127124409741	1.00079996520433	0.985626179125219	0.98549953847816	1.00079996520815	1.00079996520421
1.48	23.7197793030746	25.860255688714	25.8576651330896	23.7197793043457	23.7197793031073	1.00092986502988	0.98571032388477	0.985598658507377	1.00092986503307	1.00092986502985
1.5	24.0938038206204	25.864994123927	25.8616044083863	24.0938038220074	24.0938038206566	1.00091704063828	0.985781953772172	0.985685270341678	1.00091704064087	1.00091704063835
1.52	33.2236555123362	25.8597087382611	25.8557818255526	33.2236555086909	33.223655512282	1.00077948760242	0.985841710559922	0.985759587481665	1.00077948760446	1.00077948760258
1.54	31.525039824622	25.8656164553739	25.8613599999269	31.5250398219088	31.525039824483	1.00058642523724	0.985890416653161	0.985822107618711	1.00058642523876	1.00058642523748
1.56	29.5395710529403	25.8713705074331	25.8669651002667	29.539571052442	29.5395710528313	1.0004247179293	0.98592902717886	0.985873551769487	1.00042471793031	1.0004247179296
1.58	27.2682351372499	25.8768274421886	25.8724203437034	27.2682351395705	27.2682351372849	1.00036374600655	0.985958593460952	0.98591481499772	1.00036374600705	1.00036374600691
1.6	24.723247729012	25.8818616987304	25.8775697104265	24.7232477328148	24.7232477292364	1.00043084305831	0.985980226976652	0.985946918144459	1.00043084305836	1.00043084305873
1.62	22.4166458741049	25.8763465067516	25.8722665768214	22.4166458747761	22.4166458740851	1.00060189196492	0.985995006252827	0.985970903302881	1.00060189196457	1.00060189196538
1.64	22.8846049161143	25.8816157134688	25.8778044885963	22.8846049168847	22.8846049161156	1.00081844534021	0.986003955479213	0.98598780187909	1.00081844533955	1.0008184453407
1.66	23.3239749453301	25.8864267071648	25.8829285330006	23.3239749462152	23.3239749453492	1.00100922211439	0.986008041065325	0.985998621608404	1.00100922211354	1.00100922211493
1.68	23.7319592818415	25.8907265098437	25.8875680608542	23.7319592828459	23.7319592818737	1.00110807463703	0.986008175459756	0.986004341904782	1.0011080746361	1.00110807463759
1.7	24.1064148001553	25.8944668744251	25.891660117959	24.1064148012697	24.1064148001955	1.00106478227823	0.986005217071474	0.986005906400809	1.00106478227734	1.00106478227882
1.72	33.242652329194	25.8875858842152	25.885138229597	33.2426523249117	33.242652329157	1.00089831233501	0.985999908674335	0.986004155078529	1.00089831233424	1.00089831233562
1.74	31.543374206478	25.8914702912314	25.8893636646624	31.5433742031758	31.5433742063594	1.0006786088112	0.985992883134503	0.985999824685777	1.00067860881058	1.00067860881183
1.76	29.5569060497725	25.8949199320127	25.8931375328942	29.5569060487406	29.556906049686	1.00049303982893	0.98598468286186	0.985993563813188	1.00049303982844	1.00049303982957
1.78	27.2842932526688	25.8979145686849	25.8964344180329	27.284293254514	27.284293252727	1.00041129145458	0.985975782559721	0.985985952135174	1.00041129145416	1.00041129145523
1.8	24.7378064176236	25.9004301931551	25.8992268263945	24.7378064210068	24.7378064178705	1.00046083015723	0.985966604425053	0.985977512888509	1.00046083015685	1.00046083015789
1.82	22.4219647784684	25.8924217932097	25.8914750496089	22.4219647789349	22.4219647784498	1.00061748416308	0.98595746852942	0.985968661270365	1.00061748416272	1.00061748416374
1.84	22.889303001995	25.8952866101589	25.8945595162698	22.8893030025944	22.8893030019988	1.00082260453415	0.985948607586986	0.98595971777525	1.00082260453382	1.00082260453481
1.86	23.3280483073759	25.8978298535279	25.8972939722761	23.3280483081223	23.3280483073983	1.00100461204026	0.985940192882491	0.98595093319595	1.00100461204	1.00100461204092
1.88	23.7354251172581	25.900032331771	25.8996601379971	23.7354251181542	23.7354251172943	1.00109701311347	0.985932361297974	0.985942515151339	1.00109701311332	1.00109701311414
1.9	24.1093057095659	25.9018676795759	25.9016331240827	24.1093057105994	24.1093057096101	1.00104923100233	0.985925232939245	0.985934645571916	1.00104923100236	1.00104923100301
1.92	33.2456661646558	25.8932859448623	25.8931721836139	33.2456661602406	33.2456661646265	1.00087989518678	0.985918862418817	0.98592743217012	1.00087989518701	1.00087989518746
1.94	31.5459342778013	25.8956774095378	25.8956538595799	31.5459342743947	31.545934277691	1.00065864403896	0.985913253301065	0.985920923240966	1.00065864403938	1.00065864403965
1.96	29.5590609112353	25.8978391009972	25.8978858852979	29.5590609101237	29.5590609111572	1.00047257749011	0.985908382752892	0.985915132819915	1.00047257749066	1.0004725774908
1.98	27.2860907871923	25.8997428033334	25.8998424557378	27.2860907889788	27.2860907872584	1.00039115084782	0.985904226578227	0.985910066335114	1.00039115084842	1.0003911508485
2	24.7392918067132	25.901352741041	25.9014901755525	24.7392918100538	24.7392918069674	1.0004416347313	0.985900774345956	0.985905736429745	1.00044163473188	1.00044163473198
2.02	22.4219527940388	25.8926095380933	25.8927792575812	22.4219527945006	22.421952794019	1.00059968608077	0.98589797784653	0.985902112196326	1.00059968608131	1.00059968608145
2.04	22.8891151575571	25.8948942031123	25.8950770330872	22.889115158164	22.8891151575601	1.00080650677824	0.985895762532199	0.985899131353657	1.00080650677874	1.00080650677892
2.06	23.3277284907484	25.8969950105135	25.8971821497104	23.3277284915121	23.3277284907703	1.00099039002291	0.985894049106975	0.985896722549895	1.0009903900234	1.00099039002359
2.08	23.7350119435902	25.8988755575183	25.8990600670729	23.735011944511	23.7350119436258	1.00108473651092	0.985892775542788	0.98589482805861	1.00108473651144	1.0010847365116
2.1	24.1088324150257	25.9004925767448	25.9006691746775	24.1088324160894	24.1088324150693	1.00103888516447	0.985891909307407	0.985893416648439	1.00103888516508	1.00103888516516
2.12	33.2448161689616	25.8917799772601	25.8919521092668	33.2448161645715	33.2448161689314	1.00087139927903	0.985891393095968	0.985892429950628	1.00087139927976	1.00087139927972
2.14	31.5451038361675	25.8941127750215	25.8942693398343	31.5451038327901	31.5451038360567	1.00065186752238	0.985891153760324	0.985891791917596	1.00065186752322	1.00065186752306
2.16	29.5582721193275	25.8962740952645	25.8964134060983	29.5582721182475	29.5582721192488	1.00046735503066	0.985891121627398	0.985891428600934	1.00046735503156	1.00046735503135
2.18	27.2853613890051	25.8982231273668	25.8983444234971	27.2853613908242	27.2853613890709	1.00038729563598	0.985891250496032	0.985891288545626	1.00038729563687	1.00038729563666
2.2	24.7386354367609	25.8999129181062	25.9000161877152	24.7386354401333	24.7386354370149	1.00043895000137	0.985891528100988	0.985891353598364	1.00043895000219	1.00043895000205
2.22	22.4217449724266	25.8912743754344	25.8913674603243	22.421744972895	22.4217449724059	1.0005979767168	0.985891920331291	0.985891583461033	1.00059797671754	1.00059797671749
2.24	22.8889330248695	25.8936800856415	25.8937555091716	22.8889330254844	22.8889330248717	1.00080558831329	0.985892378886135	0.985891923580913	1.00080558831394	1.00080558831397
2.26	23.3275739958244	25.8959113332158	25.895970291898	23.327573996597	23.3275739958456	1.00099009463573	0.985892859544376	0.985892323597815	1.00099009463634	1.00099009463642
2.28	23.734885502277	25.8979259373255	25.8979699013478	23.7348855032072	23.7348855023121	1.00108491618919	0.985893341318765	0.985892756631804	1.0010849161898	1.00108491618987
2.3	24.1087332796741	25.8996759931422	25.8997066070305	24.1087332807472	24.1087332797174	1.0010394126855	0.98589383626339	0.985893229192735	1.00103941268617	1.00103941268619
2.32	33.2447100631424	25.8910918207076	25.8911180771793	33.2447100587561	33.2447100631132	1.00087216753254	0.985894333200381	0.985893725023745	1.00087216753333	1.00087216753324
2.34	31.5450218676047	25.8935456907835	25.8935608577456	31.5450218642316	31.5450218674946	1.00065278797593	0.985894805027749	0.98589421245	1.00065278797681	1.00065278797662
2.36	29.558211652735	25.8958188371542	25.8958244957326	29.5582116516598	29.5582116526571	1.00046835581209	0.985895226763609	0.985894662432265	1.00046835581302	1.00046835581278
2.38	27.2853195474471	25.8978692118362	25.8978669299696	27.2853195492712	27.2853195475136	1.00038831952639	0.98589559457813	0.985895067588537	1.0003883195273	1.00038831952708
2.4	24.7386092315356	25.8996491893122	25.8996404817087	24.7386092349129	24.7386092317901	1.00043995248593	0.985895935563179	0.98589545194529	1.00043995248677	1.00043995248662
2.42	22.4217851363669	25.891089480236	25.8910830309244	22.4217851368333	22.4217851363453	1.00059892445949	0.985896251488848	0.985895814711987	1.00059892446023	1.00059892446017
2.44	22.8889812383827	25.8935628066374	25.8935514553987	22.8889812389962	22.8889812383842	1.0008064577309	0.985896526193413	0.985896137633083	1.00080645773156	1.00080645773158
2.46	23.3276278492685	25.8958509104621	25.895835718221	23.3276278500399	23.327627849289	1.00099087050199	0.985896743748557	0.985896403101594	1.0009908705026	1.00099087050267
2.48	23.7349428512297	25.8979122685011	25.8978942290557	23.7349428521592	23.7349428512642	1.00108559024967	0.985896907639536	0.985896613283742	1.00108559025029	1.00108559025036
2.5	24.1087922627771	25.8996997813492	25.8996798095122	24.10879226385	24.1087922628198	1.00103998232083	0.985897050700265	0.985896800004137	1.00103998232151	1.00103998232152
2.52	33.2447951385039	25.8911446738848	25.8911308488178	33.244795134116	33.2447951384753	1.0008726346607	0.985897179044242	0.985896968674818	1.00087263466149	1.00087263466139
2.54	31.5451045451351	25.893620150812	25.893604726732	31.5451045417604	31.5451045450256	1.00065315805757	0.985897279630992	0.985897105813652	1.00065315805846	1.00065315805827
2.56	29.5582905028015	25.8959084089331	25.8958918879988	29.5582905017251	29.5582905027241	1.00046863693856	0.985897338604512	0.985897197328968	1.0004686369395	1.00046863693926
2.58	27.2853933390905	25.8979683384478	25.8979511944501	27.2853933409139	27.2853933391576	1.00038852158432	0.985897360639164	0.985897247814115	1.00038852158524	1.00038852158501
2.6	24.7386769189052	25.899753210578	25.8997358837644	24.7386769222821	24.7386769191602	1.0004400864123	0.985897379030008	0.985897290596911	1.00044008641316	1.000440086413
2.62	22.4218136563551	25.891194577604	25.891184720994	22.4218136568201	22.4218136563336	1.00059900142096	0.985897399766291	0.985897331823856	1.00059900142173	1.00059900142166
2.64	22.8890071104163	25.8936659247276	25.8936554194534	22.8890071110288	22.8890071104179	1.0008064884656	0.98589740922652	0.985897358122214	1.00080648846628	1.00080648846629
2.66	23.3276510137486	25.8959496894745	25.8959387146049	23.3276510145194	23.3276510137692	1.00099086486817	0.985897392630934	0.985897355015251	1.0009908648688	1.00099086486886
2.68	23.7349633365221	25.8980049614627	25.8979937170894	23.7349633374514	23.7349633365568	1.00108555697836	0.985897353486722	0.985897326333408	1.001085556979	1.00108555697905
2.7	24.1088101638768	25.8997851739097	25.8997738733304	24.1088101649495	24.1088101639198	1.001039928927	0.985897323763345	0.98589730436612	1.0010399289277	1.0010399289277
2.72	33.2448148239814	25.8912220075291	25.891218119658	33.2448148195907	33.2448148239508	1.00087256748456	0.985897308037312	0.985897294034288	1.00087256748536	1.00087256748525
2.74	31.5451221240846	25.893689044031	25.8936843063103	31.5451221207082	31.5451221239733	1.00065308236629	0.985897291245813	0.985897280627041	1.00065308236719	1.00065308236699
2.76	29.5583061165967	25.8959687922008	25.8959632747294	29.558306115519	29.5583061165178	1.00046855705038	0.985897257185994	0.985897248278869	1.00046855705134	1.00046855705108
2.78	27.2854071238511	25.8980203893706	25.8980142141599	27.2854071256734	27.2854071239167	1.00038844099229	0.985897207996531	0.985897199430918	1.00038844099323	1.00038844099299
2.8	24.7386889968582	25.8997972969559	25.8997906258333	24.738689000234	24.738688997112	1.00044000789787	0.985897174359953	0.985897165022209	1.00044000789874	1.00044000789857
2.82	22.4218166922632	25.8912312079873	25.8912314805864	22.4218166927281	22.4218166922419	1.00059892711293	0.985897159666405	0.985897148692022	1.00059892711371	1.00059892711363
2.84	22.8890091899762	25.8936957025002	25.8936946461702	22.8890091905886	22.8890091899781	1.00080641989477	0.985897147779324	0.985897134538227	1.00080641989546	1.00080641989546
2.86	23.327652323414	25.8959732782033	25.8959709676642	23.3276523241848	23.3276523234348	1.00099080302989	0.985897121541056	0.985897105608829	1.00099080303053	1.00099080303058
2.88	23.7349640432203	25.8980230532605	25.8980196268896	23.7349640441495	23.7349640432551	1.00108550240688	0.985897082256035	0.985897063371644	1.00108550240752	1.00108550240758
2.9	24.1088104140307	25.899798464304	25.8997941091376	24.1088104151036	24.1088104140738	1.00103988177674	0.985897059890967	0.98589703790891	1.00103988177744	1.00103988177743
2.92	33.2448137684135	25.8912311760461	25.8912333630331	33.2448137640246	33.244813768385	1.00087252760606	0.985897057233583	0.985897032119052	1.00087252760687	1.00087252760675
2.94	31.545120993788	25.8936947374416	25.8936952297725	31.5451209904132	31.5451209936784	1.00065304937853	0.985897057651159	0.985897029471249	1.00065304937943	1.00065304937922
2.96	29.5583050044073	25.8959716148775	25.8959705252096	29.5583050033312	29.5583050043297	1.00046853040709	0.985897043587522	0.985897012490859	1.00046853040805	1.00046853040779
2.98	27.2854061018319	25.8980208952111	25.8980184006345	27.2854061036556	27.2854061018986	1.00038842004101	0.985897016036675	0.985896982221263	1.00038842004195	1.0003884200417
3	24.7386881169127	25.8997959848059	25.8997923106259	24.7386881202897	24.7386881171675	1.00043999193033	0.985897004733002	0.985896968409583	1.0004399919312	1.00043999193102


==> tables/data_etaJ_welding_DU_uc_lambda6_4_K75_MS5_fine.dat <==
N	DeltaJ-rel-max	errJ-rel-max	etaJ-ave	etaJ-min	etaJ-max
18	5.324e+02	1.681e-04	5.663e+06	1.161e+04	1.350e+08
34	5.409e-01	4.325e-07	4.694e+06	1.975e+04	4.022e+07
50	9.800e-03	3.479e-09	2.419e+07	8.055e+04	3.566e+08
66	1.346e-04	5.887e-11	3.052e+08	7.485e+04	1.222e+10
82	5.521e-06	5.196e-12	1.573e+08	2.476e+04	5.984e+09


==> tables/data_etaJ_welding_DU_uc_lambda6_4_K75_MS5_fine_update.dat <==
N	DeltaJ-rel-max	errJ-rel-max	etaJ-ave	etaJ-min	etaJ-max
18	1.130e+02	1.473e-04	5.663e+06	1.161e+04	1.350e+08
34	1.064e-01	3.731e-07	4.694e+06	1.975e+04	4.022e+07
50	1.742e-03	1.579e-09	2.361e+07	8.055e+04	3.631e+08
66	2.301e-05	5.271e-11	3.237e+08	7.467e+04	1.442e+10
82	1.198e-06	3.135e-12	1.399e+08	3.354e+04	3.631e+09


==> tables/data_etaK_lambda1_N1.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	3.403e+01	5.636e-02	6.388e+02	6.038e+02	6.687e+02
 2	4.679e+01	1.070e-01	4.209e+02	3.995e+02	4.374e+02
 3	6.460e+01	1.704e-01	3.306e+02	2.822e+02	3.791e+02
 4	8.946e+01	2.455e-01	2.874e+02	2.185e+02	3.644e+02
 5	1.242e+02	3.306e-01	2.674e+02	1.793e+02	3.758e+02
 6	1.730e+02	4.233e-01	2.617e+02	1.532e+02	4.086e+02
 7	2.414e+02	5.200e-01	2.669e+02	1.347e+02	4.642e+02
 8	3.377e+02	6.158e-01	2.820e+02	1.211e+02	5.484e+02
 9	4.735e+02	7.048e-01	3.078e+02	1.108e+02	6.719e+02
10	6.655e+02	7.803e-01	3.466e+02	1.028e+02	8.529e+02
11	9.375e+02	8.439e-01	4.026e+02	9.650e+01	1.122e+03
12	1.324e+03	9.067e-01	4.827e+02	9.145e+01	1.529e+03
13	1.874e+03	9.681e-01	5.980e+02	8.737e+01	2.159e+03
14	2.659e+03	1.028e+00	7.665e+02	8.406e+01	3.164e+03
15	3.782e+03	1.086e+00	1.018e+03	8.137e+01	4.811e+03
16	5.393e+03	1.141e+00	1.404e+03	7.919e+01	7.603e+03
17	7.707e+03	1.195e+00	2.017e+03	7.744e+01	1.253e+04
18	1.104e+04	1.246e+00	3.026e+03	7.604e+01	2.165e+04
19	1.585e+04	1.295e+00	4.784e+03	7.495e+01	3.977e+04
20	2.280e+04	1.342e+00	8.097e+03	7.413e+01	7.977e+04


==> tables/data_etaK_lambda1_N1_update.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	4.071e-01	6.743e-04	6.388e+02	6.038e+02	6.687e+02
 2	1.182e+00	2.702e-03	4.209e+02	3.995e+02	4.374e+02
 3	2.586e+00	6.820e-03	3.306e+02	2.822e+02	3.791e+02
 4	5.049e+00	1.385e-02	2.874e+02	2.185e+02	3.644e+02
 5	9.277e+00	2.469e-02	2.674e+02	1.793e+02	3.758e+02
 6	1.642e+01	4.019e-02	2.617e+02	1.532e+02	4.086e+02
 7	2.835e+01	6.107e-02	2.669e+02	1.347e+02	4.642e+02
 8	4.810e+01	8.772e-02	2.820e+02	1.211e+02	5.484e+02
 9	8.061e+01	1.200e-01	3.078e+02	1.108e+02	6.719e+02
10	1.338e+02	1.569e-01	3.466e+02	1.028e+02	8.529e+02
11	2.207e+02	1.968e-01	4.026e+02	9.650e+01	1.122e+03
12	3.621e+02	2.369e-01	4.827e+02	9.145e+01	1.529e+03
13	5.920e+02	2.741e-01	5.980e+02	8.737e+01	2.159e+03
14	9.651e+02	3.050e-01	7.665e+02	8.406e+01	3.164e+03
15	1.570e+03	3.264e-01	1.018e+03	8.137e+01	4.811e+03
16	2.552e+03	3.357e-01	1.404e+03	7.919e+01	7.603e+03
17	4.145e+03	3.352e-01	2.017e+03	7.744e+01	1.253e+04
18	6.728e+03	3.340e-01	3.026e+03	7.604e+01	2.165e+04
19	1.092e+04	3.333e-01	4.784e+03	7.495e+01	3.977e+04
20	1.773e+04	3.321e-01	8.097e+03	7.413e+01	7.977e+04


==> tables/data_etaK_lambda1_N3.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	2.900e-01	8.175e-04	3.686e+02	3.224e+02	4.207e+02
 2	2.011e-01	4.576e-04	4.777e+02	3.192e+02	6.950e+02
 3	1.710e-01	2.486e-04	9.223e+02	4.024e+02	1.913e+03
 4	1.605e-01	1.497e-04	2.370e+03	5.165e+02	8.785e+03
 5	1.542e-01	1.092e-04	4.871e+03	5.818e+02	2.817e+04
 6	1.456e-01	9.576e-05	3.406e+03	5.642e+02	1.176e+04
 7	1.314e-01	9.352e-05	2.294e+03	5.024e+02	5.918e+03
 8	1.098e-01	9.515e-05	1.703e+03	4.367e+02	3.790e+03
 9	8.912e-02	9.753e-05	1.338e+03	3.824e+02	2.661e+03
10	7.495e-02	9.952e-05	1.092e+03	3.410e+02	2.103e+03
11	6.544e-02	1.008e-04	9.947e+02	3.108e+02	3.227e+03
12	1.615e-01	1.014e-04	1.747e+03	2.892e+02	2.073e+04
13	4.688e-01	1.014e-04	1.229e+04	2.738e+02	2.635e+05
14	1.219e+00	1.011e-04	1.095e+04	2.626e+02	1.178e+05
15	2.836e+00	1.005e-04	2.734e+04	2.546e+02	4.730e+05
16	6.059e+00	9.966e-05	3.689e+04	2.490e+02	5.509e+05
17	1.214e+01	9.877e-05	4.287e+04	2.451e+02	3.690e+05
18	2.315e+01	9.783e-05	6.473e+04	2.427e+02	4.068e+05
19	4.244e+01	9.687e-05	1.077e+05	2.414e+02	6.630e+05
20	7.541e+01	9.592e-05	2.074e+05	2.411e+02	1.471e+06


==> tables/data_etaK_lambda1_N3_update.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	3.663e-03	8.705e-06	3.686e+02	3.224e+02	4.207e+02
 2	5.621e-03	8.333e-06	4.777e+02	3.192e+02	6.950e+02
 3	8.012e-03	6.470e-06	9.223e+02	4.024e+02	1.913e+03
 4	1.128e-02	5.001e-06	2.370e+03	5.165e+02	8.785e+03
 5	1.532e-02	4.402e-06	4.871e+03	5.818e+02	2.817e+04
 6	1.968e-02	4.481e-06	3.406e+03	5.642e+02	1.176e+04
 7	2.345e-02	4.946e-06	2.294e+03	5.024e+02	5.918e+03
 8	2.527e-02	6.715e-06	1.703e+03	4.367e+02	3.790e+03
 9	2.399e-02	9.257e-06	1.338e+03	3.824e+02	2.661e+03
10	2.120e-02	1.135e-05	1.092e+03	3.410e+02	2.103e+03
11	2.828e-02	1.295e-05	9.947e+02	3.108e+02	3.227e+03
12	8.245e-02	1.407e-05	1.747e+03	2.892e+02	2.073e+04
13	2.766e-01	1.479e-05	1.229e+04	2.738e+02	2.635e+05
14	8.144e-01	1.744e-05	1.095e+04	2.626e+02	1.178e+05
15	2.103e+00	3.220e-05	2.734e+04	2.546e+02	4.730e+05
16	4.902e+00	4.669e-05	3.689e+04	2.490e+02	5.509e+05
17	1.055e+01	5.805e-05	4.287e+04	2.451e+02	3.690e+05
18	2.130e+01	6.367e-05	6.473e+04	2.427e+02	4.068e+05
19	4.091e+01	6.170e-05	1.077e+05	2.414e+02	6.630e+05
20	7.541e+01	5.125e-05	2.074e+05	2.411e+02	1.471e+06


==> tables/data_etaK_lambda1_N5.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	4.291e-04	3.221e-06	1.520e+02	1.200e+02	1.911e+02
 2	5.601e-04	9.399e-07	7.715e+02	4.368e+02	1.267e+03
 3	4.816e-04	7.817e-07	6.865e+02	3.714e+02	1.133e+03
 4	4.423e-04	6.716e-07	7.660e+02	3.328e+02	1.482e+03
 5	4.167e-04	5.244e-07	1.149e+03	3.509e+02	2.794e+03
 6	3.831e-04	4.065e-07	2.023e+03	3.863e+02	6.529e+03
 7	3.304e-04	3.275e-07	4.160e+03	4.189e+02	2.048e+04
 8	2.734e-04	2.755e-07	2.659e+04	4.432e+02	4.247e+05
 9	2.322e-04	2.393e-07	1.927e+04	4.610e+02	1.771e+05
10	2.017e-04	2.122e-07	1.629e+04	4.760e+02	1.626e+05
11	1.786e-04	1.906e-07	1.420e+04	4.905e+02	9.517e+04
12	3.967e-04	1.728e-07	8.946e+04	5.054e+02	2.194e+06
13	1.415e-03	1.578e-07	2.702e+04	5.211e+02	1.687e+05
14	3.854e-03	1.451e-07	4.902e+04	5.376e+02	5.802e+05
15	9.029e-03	1.343e-07	5.702e+04	5.547e+02	4.357e+05
16	1.921e-02	1.251e-07	7.560e+04	5.723e+02	5.150e+05
17	3.821e-02	1.171e-07	9.138e+04	5.903e+02	5.412e+05
18	7.226e-02	1.102e-07	1.329e+05	6.087e+02	8.872e+05
19	1.315e-01	1.042e-07	2.073e+05	6.274e+02	1.444e+06
20	2.321e-01	9.939e-08	3.100e+05	6.465e+02	2.335e+06


==> tables/data_etaK_lambda1_N5_update.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	5.424e-06	3.059e-08	1.520e+02	1.200e+02	1.911e+02
 2	1.566e-05	1.702e-08	7.715e+02	4.368e+02	1.267e+03
 3	2.256e-05	2.035e-08	6.865e+02	3.714e+02	1.133e+03
 4	3.109e-05	2.244e-08	7.660e+02	3.328e+02	1.482e+03
 5	4.140e-05	2.114e-08	1.149e+03	3.509e+02	2.794e+03
 6	5.177e-05	1.902e-08	2.023e+03	3.863e+02	6.529e+03
 7	5.897e-05	1.733e-08	4.160e+03	4.189e+02	2.048e+04
 8	5.812e-05	1.616e-08	2.659e+04	4.432e+02	4.247e+05
 9	4.785e-05	1.533e-08	1.927e+04	4.610e+02	1.771e+05
10	4.010e-05	1.467e-08	1.629e+04	4.760e+02	1.626e+05
11	3.474e-05	1.408e-08	1.420e+04	4.905e+02	9.517e+04
12	2.025e-04	1.354e-08	8.959e+04	5.054e+02	2.198e+06
13	8.346e-04	1.302e-08	2.702e+04	5.211e+02	1.687e+05
14	2.574e-03	2.172e-08	4.902e+04	5.376e+02	5.802e+05
15	6.697e-03	3.397e-08	5.702e+04	5.547e+02	4.357e+05
16	1.554e-02	4.744e-08	7.560e+04	5.723e+02	5.148e+05
17	3.319e-02	6.133e-08	9.138e+04	5.903e+02	5.412e+05
18	6.649e-02	7.495e-08	1.329e+05	6.087e+02	8.872e+05
19	1.267e-01	8.776e-08	2.073e+05	6.274e+02	1.444e+06
20	2.321e-01	9.939e-08	3.100e+05	6.465e+02	2.335e+06


==> tables/data_etaK_lambda1_N7.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	1.740e-08	2.178e-09	1.385e+01	7.940e+00	6.212e+01
 2	2.305e-06	1.210e-08	2.117e+02	1.367e+02	3.167e+02
 3	3.352e-06	5.429e-09	1.500e+03	3.663e+02	5.286e+03
 4	3.350e-06	1.684e-09	1.385e+04	1.009e+03	1.092e+05
 5	3.054e-06	2.400e-09	1.885e+03	5.734e+02	4.132e+03
 6	2.798e-06	2.729e-09	1.530e+03	4.295e+02	3.600e+03
 7	2.424e-06	2.360e-09	2.320e+03	4.371e+02	6.505e+03
 8	2.009e-06	1.865e-09	4.907e+03	4.942e+02	1.584e+04
 9	1.700e-06	1.499e-09	1.333e+04	5.554e+02	4.913e+04
10	1.467e-06	1.275e-09	7.793e+04	5.966e+02	8.705e+05
11	1.293e-06	1.137e-09	4.853e+04	6.171e+02	7.143e+05
12	2.792e-06	1.042e-09	2.440e+04	6.271e+02	1.471e+05
13	1.017e-05	9.664e-10	3.360e+04	6.356e+02	2.094e+05
14	2.813e-05	8.993e-10	5.429e+04	6.467e+02	4.190e+05
15	6.653e-05	8.382e-10	5.830e+04	6.615e+02	3.220e+05
16	1.424e-04	7.828e-10	8.715e+04	6.796e+02	5.488e+05
17	2.841e-04	7.330e-10	1.280e+05	7.001e+02	9.144e+05
18	5.381e-04	6.888e-10	1.943e+05	7.224e+02	1.497e+06
19	9.798e-04	6.498e-10	3.006e+05	7.459e+02	2.416e+06
20	1.730e-03	6.155e-10	5.865e+05	7.705e+02	3.869e+06


==> tables/data_etaK_lambda1_N7_update.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	2.194e-10	2.753e-11	1.383e+01	7.924e+00	6.199e+01
 2	6.445e-08	2.191e-10	2.117e+02	1.367e+02	3.167e+02
 3	1.570e-07	1.413e-10	1.500e+03	3.663e+02	5.286e+03
 4	2.355e-07	5.625e-11	1.385e+04	1.009e+03	1.093e+05
 5	3.034e-07	9.673e-11	1.885e+03	5.734e+02	4.132e+03
 6	3.780e-07	1.277e-10	1.530e+03	4.295e+02	3.600e+03
 7	4.327e-07	1.248e-10	2.320e+03	4.371e+02	6.504e+03
 8	4.249e-07	1.093e-10	4.907e+03	4.942e+02	1.584e+04
 9	3.469e-07	9.601e-11	1.333e+04	5.554e+02	4.907e+04
10	2.878e-07	8.809e-11	7.698e+04	5.966e+02	8.271e+05
11	2.471e-07	8.402e-11	4.889e+04	6.171e+02	7.185e+05
12	1.425e-06	8.167e-11	2.432e+04	6.271e+02	1.470e+05
13	6.001e-06	7.975e-11	3.380e+04	6.356e+02	2.148e+05
14	1.879e-05	1.032e-10	5.552e+04	6.468e+02	4.586e+05
15	4.934e-05	1.533e-10	5.832e+04	6.616e+02	3.219e+05
16	1.152e-04	2.099e-10	8.709e+04	6.796e+02	5.486e+05
17	2.468e-04	2.699e-10	1.280e+05	7.001e+02	9.142e+05
18	4.952e-04	3.309e-10	1.943e+05	7.224e+02	1.496e+06
19	9.443e-04	3.909e-10	3.006e+05	7.460e+02	2.416e+06
20	1.730e-03	4.471e-10	5.619e+05	7.705e+02	3.868e+06


==> tables/data_etaK_lambda1_N9.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	6.393e-12	2.385e-13	3.271e+02	2.582e+01	5.887e+03
 2	2.008e-11	3.977e-13	2.293e+02	4.200e+01	1.404e+03
 3	9.903e-11	6.091e-13	      Inf	1.005e+02	      Inf
 4	1.922e-10	7.566e-13	2.374e+03	1.639e+02	3.733e+04
 5	1.882e-10	7.377e-13	1.123e+03	1.430e+02	1.409e+04
 6	1.875e-10	9.752e-13	9.392e+02	1.398e+02	9.562e+03
 7	1.635e-10	1.079e-12	1.971e+03	1.188e+02	4.402e+04
 8	1.334e-10	1.212e-12	2.234e+03	9.704e+01	5.597e+04
 9	1.127e-10	1.344e-12	1.041e+03	7.604e+01	2.261e+04
10	9.813e-11	1.465e-12	5.271e+02	3.584e+01	8.875e+03
11	8.738e-11	1.585e-12	4.390e+02	1.111e+01	7.586e+03
12	1.967e-10	1.699e-12	7.494e+02	1.050e+01	1.730e+04
13	6.927e-10	1.803e-12	6.904e+02	1.257e+01	1.404e+04
14	1.874e-09	1.891e-12	5.832e+02	5.115e+00	5.485e+03
15	4.381e-09	1.968e-12	9.194e+02	1.274e+01	1.168e+04
16	9.323e-09	2.028e-12	1.768e+03	6.623e+00	2.548e+04
17	1.855e-08	2.075e-12	3.474e+03	2.161e+00	5.224e+04
18	3.508e-08	2.110e-12	6.650e+03	5.720e+00	1.011e+05
19	6.375e-08	2.131e-12	1.237e+04	1.877e+01	1.889e+05
20	1.123e-07	2.144e-12	2.238e+04	1.304e+01	3.432e+05


==> tables/data_etaK_lambda1_N9_update.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	0.000e+00	2.771e-15	0.000e+00	0.000e+00	0.000e+00
 2	3.738e-13	8.850e-15	3.177e+02	2.853e+01	4.730e+03
 3	4.357e-12	2.255e-14	2.321e+04	9.651e+01	6.634e+05
 4	1.300e-11	4.758e-14	1.419e+03	1.617e+02	1.427e+04
 5	1.796e-11	6.377e-14	1.244e+03	1.415e+02	1.870e+04
 6	2.411e-11	8.813e-14	8.743e+02	1.372e+02	9.584e+03
 7	2.714e-11	1.408e-13	5.389e+02	1.154e+02	2.714e+03
 8	2.557e-11	2.049e-13	3.966e+02	9.310e+01	1.731e+03
 9	2.046e-11	2.835e-13	3.059e+02	7.068e+01	1.481e+03
10	1.714e-11	3.738e-13	2.370e+02	2.977e+01	1.115e+03
11	1.501e-11	4.729e-13	1.901e+02	6.159e+00	9.655e+02
12	8.557e-11	5.776e-13	1.734e+02	4.637e+00	8.731e+02
13	3.690e-10	6.827e-13	2.216e+02	7.318e+00	1.844e+03
14	1.163e-09	7.803e-13	4.072e+02	2.356e+00	5.423e+03
15	3.070e-09	8.615e-13	8.699e+02	6.287e+00	1.357e+04
16	7.216e-09	9.206e-13	1.859e+03	4.671e+00	3.038e+04
17	1.555e-08	9.645e-13	3.820e+03	9.770e-01	6.325e+04
18	3.133e-08	9.886e-13	7.500e+03	3.434e+00	1.248e+05
19	5.982e-08	9.994e-13	1.415e+04	1.117e+01	2.355e+05
20	1.095e-07	1.002e-12	2.620e+04	7.079e+00	4.406e+05


==> tables/data_etaK_lambda2_N1.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	1.064e+02	5.130e-02	2.123e+03	2.075e+03	2.152e+03
 2	1.600e+02	8.600e-02	1.666e+03	1.471e+03	1.860e+03
 3	2.384e+02	1.151e-01	1.594e+03	1.193e+03	2.071e+03
 4	3.532e+02	1.319e-01	1.734e+03	1.061e+03	2.680e+03
 5	5.212e+02	1.426e-01	2.090e+03	9.988e+02	3.953e+03
 6	7.670e+02	1.524e-01	2.790e+03	9.753e+02	6.723e+03
 7	1.127e+03	1.609e-01	4.252e+03	9.762e+02	1.412e+04
 8	1.654e+03	1.679e-01	8.674e+03	9.939e+02	5.174e+04
 9	2.426e+03	1.730e-01	4.834e+04	1.024e+03	7.904e+05
10	3.557e+03	1.760e-01	3.978e+04	1.063e+03	4.024e+05
11	5.216e+03	1.774e-01	5.229e+04	1.110e+03	7.732e+05
12	7.652e+03	2.249e-01	3.906e+04	1.163e+03	2.921e+05
13	1.123e+04	2.913e-01	4.354e+04	1.221e+03	4.231e+05
14	1.649e+04	3.550e-01	4.966e+04	1.282e+03	5.461e+05
15	2.423e+04	4.151e-01	9.067e+04	1.346e+03	1.707e+06
16	3.562e+04	4.711e-01	6.764e+04	1.413e+03	8.956e+05
17	5.241e+04	5.229e-01	4.786e+05	1.482e+03	1.306e+07
18	7.717e+04	5.703e-01	6.513e+04	1.552e+03	4.116e+05
19	1.137e+05	6.135e-01	7.087e+04	1.623e+03	2.737e+05
20	1.677e+05	6.527e-01	1.431e+05	1.694e+03	2.061e+06


==> tables/data_etaK_lambda2_N1_update.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	1.273e+00	6.138e-04	2.123e+03	2.075e+03	2.152e+03
 2	4.040e+00	2.172e-03	1.666e+03	1.471e+03	1.860e+03
 3	9.542e+00	4.607e-03	1.594e+03	1.193e+03	2.071e+03
 4	1.993e+01	7.437e-03	1.734e+03	1.061e+03	2.680e+03
 5	3.892e+01	9.845e-03	2.090e+03	9.988e+02	3.953e+03
 6	7.282e+01	1.083e-02	2.790e+03	9.753e+02	6.723e+03
 7	1.323e+02	1.063e-02	4.252e+03	9.762e+02	1.412e+04
 8	2.356e+02	1.045e-02	8.674e+03	9.939e+02	5.174e+04
 9	4.129e+02	1.030e-02	4.834e+04	1.024e+03	7.904e+05
10	7.153e+02	1.809e-02	3.978e+04	1.063e+03	4.024e+05
11	1.228e+03	3.700e-02	5.229e+04	1.110e+03	7.732e+05
12	2.093e+03	6.152e-02	3.906e+04	1.163e+03	2.921e+05
13	3.547e+03	9.202e-02	4.354e+04	1.221e+03	4.231e+05
14	5.984e+03	1.288e-01	4.966e+04	1.282e+03	5.461e+05
15	1.006e+04	1.724e-01	9.067e+04	1.346e+03	1.707e+06
16	1.686e+04	2.230e-01	6.764e+04	1.413e+03	8.956e+05
17	2.819e+04	2.812e-01	4.786e+05	1.482e+03	1.306e+07
18	4.704e+04	3.476e-01	6.513e+04	1.552e+03	4.116e+05
19	7.837e+04	4.228e-01	7.087e+04	1.623e+03	2.737e+05
20	1.304e+05	5.076e-01	1.431e+05	1.694e+03	2.061e+06


==> tables/data_etaK_lambda2_N3.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	9.415e-01	1.438e-03	6.276e+02	5.680e+02	6.886e+02
 2	5.955e-01	1.234e-03	4.297e+02	3.388e+02	5.314e+02
 3	4.210e-01	1.072e-03	3.341e+02	2.279e+02	4.718e+02
 4	4.164e-01	9.295e-04	3.356e+02	1.718e+02	6.463e+02
 5	7.432e-01	7.887e-04	5.967e+02	1.476e+02	1.956e+03
 6	1.674e+00	6.473e-04	2.543e+03	1.464e+02	1.547e+04
 7	3.618e+00	5.079e-04	1.779e+04	1.688e+02	1.916e+05
 8	7.247e+00	4.590e-04	1.002e+04	2.267e+02	5.867e+04
 9	1.367e+01	7.457e-04	7.748e+03	3.590e+02	2.849e+04
10	2.469e+01	1.016e-03	7.520e+03	7.355e+02	2.431e+04
11	4.332e+01	1.251e-03	8.641e+03	1.647e+03	3.464e+04
12	7.461e+01	1.436e-03	1.088e+04	1.085e+03	5.196e+04
13	1.270e+02	1.562e-03	1.513e+04	7.574e+02	8.133e+04
14	2.149e+02	1.627e-03	2.207e+04	5.629e+02	1.321e+05
15	3.613e+02	1.633e-03	3.342e+04	4.675e+02	2.212e+05
16	6.032e+02	1.611e-03	5.219e+04	4.152e+02	3.799e+05
17	9.991e+02	1.597e-03	8.363e+04	3.836e+02	6.659e+05
18	1.642e+03	1.589e-03	1.371e+05	3.635e+02	1.189e+06
19	2.677e+03	1.583e-03	2.292e+05	3.505e+02	2.162e+06
20	4.336e+03	1.579e-03	3.910e+05	3.421e+02	4.011e+06


==> tables/data_etaK_lambda2_N3_update.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	1.183e-02	1.717e-05	6.276e+02	5.680e+02	6.886e+02
 2	1.632e-02	3.071e-05	4.297e+02	3.388e+02	5.314e+02
 3	1.877e-02	3.979e-05	3.341e+02	2.279e+02	4.718e+02
 4	2.658e-02	4.113e-05	3.356e+02	1.718e+02	6.463e+02
 5	6.279e-02	3.325e-05	5.967e+02	1.476e+02	1.956e+03
 6	1.770e-01	2.772e-05	2.543e+03	1.464e+02	1.547e+04
 7	4.589e-01	2.382e-05	1.779e+04	1.688e+02	1.916e+05
 8	1.066e+00	6.750e-05	1.002e+04	2.267e+02	5.867e+04
 9	2.268e+00	1.238e-04	7.748e+03	3.590e+02	2.849e+04
10	4.523e+00	1.861e-04	7.520e+03	7.355e+02	2.431e+04
11	8.607e+00	2.485e-04	8.641e+03	1.647e+03	3.464e+04
12	1.584e+01	3.048e-04	1.088e+04	1.085e+03	5.196e+04
13	2.848e+01	3.502e-04	1.513e+04	7.574e+02	8.133e+04
14	5.038e+01	3.814e-04	2.207e+04	5.629e+02	1.321e+05
15	8.788e+01	3.972e-04	3.342e+04	4.675e+02	2.212e+05
16	1.512e+02	3.980e-04	5.219e+04	4.152e+02	3.799e+05
17	2.567e+02	3.856e-04	8.363e+04	3.836e+02	6.659e+05
18	4.305e+02	3.621e-04	1.371e+05	3.635e+02	1.189e+06
19	7.139e+02	3.409e-04	2.292e+05	3.505e+02	2.162e+06
20	1.172e+03	3.239e-04	3.910e+05	3.421e+02	4.011e+06


==> tables/data_etaK_lambda2_N5.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	8.869e-04	1.891e-06	5.564e+02	4.025e+02	7.559e+02
 2	5.722e-04	3.629e-07	3.141e+03	1.320e+03	6.971e+03
 3	2.046e-04	1.759e-07	1.292e+04	1.156e+03	9.701e+04
 4	8.518e-05	6.755e-08	1.161e+04	1.242e+03	1.391e+05
 5	6.180e-04	1.366e-07	5.309e+03	1.622e+03	3.451e+04
 6	2.287e-03	2.690e-07	4.200e+03	5.896e+02	1.977e+04
 7	6.049e-03	4.208e-07	1.190e+04	3.614e+02	2.003e+05
 8	1.359e-02	5.791e-07	7.835e+03	2.168e+03	2.347e+04
 9	2.777e-02	7.193e-07	1.101e+04	1.920e+03	3.860e+04
10	5.328e-02	8.258e-07	1.631e+04	1.669e+03	6.452e+04
11	9.770e-02	8.985e-07	2.463e+04	1.512e+03	1.087e+05
12	1.732e-01	9.474e-07	3.756e+04	1.461e+03	1.828e+05
13	2.992e-01	9.839e-07	5.741e+04	1.450e+03	3.040e+05
14	5.068e-01	1.017e-06	8.753e+04	1.459e+03	4.985e+05
15	8.458e-01	1.050e-06	1.328e+05	1.478e+03	8.054e+05
16	1.395e+00	1.085e-06	2.007e+05	1.504e+03	1.286e+06
17	2.282e+00	1.121e-06	3.023e+05	1.535e+03	2.036e+06
18	3.707e+00	1.155e-06	4.548e+05	1.569e+03	3.209e+06
19	5.994e+00	1.187e-06	6.849e+05	1.607e+03	5.052e+06
20	9.668e+00	1.213e-06	1.034e+06	1.646e+03	7.967e+06


==> tables/data_etaK_lambda2_N5_update.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	1.116e-05	1.791e-08	5.564e+02	4.025e+02	7.559e+02
 2	1.570e-05	6.500e-09	3.141e+03	1.320e+03	6.971e+03
 3	7.263e-06	4.472e-09	1.292e+04	1.156e+03	9.701e+04
 4	5.441e-06	2.164e-09	1.161e+04	1.242e+03	1.391e+05
 5	5.223e-05	1.154e-08	5.309e+03	1.622e+03	3.451e+04
 6	2.419e-04	2.845e-08	4.200e+03	5.896e+02	1.977e+04
 7	7.671e-04	5.336e-08	1.189e+04	3.614e+02	2.003e+05
 8	1.998e-03	8.513e-08	7.835e+03	2.168e+03	2.347e+04
 9	4.605e-03	1.193e-07	1.101e+04	1.920e+03	3.860e+04
10	9.752e-03	1.511e-07	1.631e+04	1.669e+03	6.452e+04
11	1.938e-02	1.783e-07	2.463e+04	1.512e+03	1.087e+05
12	3.671e-02	2.008e-07	3.756e+04	1.461e+03	1.828e+05
13	6.697e-02	2.202e-07	5.741e+04	1.450e+03	3.040e+05
14	1.186e-01	2.380e-07	8.753e+04	1.459e+03	4.985e+05
15	2.054e-01	2.550e-07	1.328e+05	1.478e+03	8.054e+05
16	3.492e-01	2.716e-07	2.007e+05	1.504e+03	1.286e+06
17	5.855e-01	2.876e-07	3.023e+05	1.535e+03	2.036e+06
18	9.708e-01	3.026e-07	4.548e+05	1.569e+03	3.209e+06
19	1.597e+00	3.160e-07	6.849e+05	1.607e+03	5.052e+06
20	2.611e+00	3.277e-07	1.034e+06	1.646e+03	7.967e+06


==> tables/data_etaK_lambda2_N7.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	5.251e-07	5.717e-09	9.100e+01	8.868e+01	9.853e+01
 2	2.862e-06	6.107e-09	4.464e+02	3.556e+02	5.609e+02
 3	1.342e-06	2.611e-09	5.734e+02	5.139e+02	5.975e+02
 4	1.011e-06	1.913e-09	3.663e+02	3.065e+02	6.109e+02
 5	3.628e-06	1.692e-09	3.891e+03	1.825e+02	3.351e+04
 6	1.143e-05	2.150e-09	4.970e+03	1.245e+02	5.677e+04
 7	2.922e-05	3.172e-09	4.647e+03	1.158e+02	2.481e+04
 8	6.486e-05	4.009e-09	5.785e+03	2.038e+02	1.618e+04
 9	1.317e-04	4.840e-09	8.192e+03	4.782e+02	2.721e+04
10	2.525e-04	5.448e-09	1.188e+04	1.559e+03	4.634e+04
11	4.642e-04	5.632e-09	1.842e+04	1.898e+03	8.243e+04
12	8.253e-04	5.403e-09	2.977e+04	1.520e+03	1.527e+05
13	1.427e-03	4.936e-09	4.989e+04	1.180e+03	2.891e+05
14	2.413e-03	4.437e-09	8.404e+04	9.704e+02	5.437e+05
15	4.007e-03	4.142e-09	1.395e+05	8.645e+02	9.873e+05
16	6.566e-03	4.020e-09	2.244e+05	8.030e+02	1.696e+06
17	1.065e-02	4.009e-09	3.485e+05	7.649e+02	2.748e+06
18	1.716e-02	4.083e-09	5.255e+05	7.409e+02	4.256e+06
19	2.752e-02	4.276e-09	7.784e+05	7.263e+02	6.436e+06
20	4.414e-02	4.555e-09	1.148e+06	7.183e+02	9.689e+06


==> tables/data_etaK_lambda2_N7_update.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	6.604e-09	7.192e-11	9.099e+01	8.867e+01	9.852e+01
 2	7.850e-08	1.400e-10	4.464e+02	3.556e+02	5.609e+02
 3	5.989e-08	1.165e-10	5.734e+02	5.139e+02	5.975e+02
 4	6.456e-08	1.060e-10	3.663e+02	3.065e+02	6.109e+02
 5	3.066e-07	7.501e-11	3.891e+03	1.825e+02	3.353e+04
 6	1.209e-06	2.273e-10	4.971e+03	1.245e+02	5.682e+04
 7	3.706e-06	4.023e-10	4.647e+03	1.158e+02	2.482e+04
 8	9.535e-06	5.893e-10	5.784e+03	2.038e+02	1.618e+04
 9	2.184e-05	8.027e-10	8.192e+03	4.782e+02	2.721e+04
10	4.621e-05	9.971e-10	1.188e+04	1.559e+03	4.634e+04
11	9.211e-05	1.117e-09	1.842e+04	1.898e+03	8.243e+04
12	1.750e-04	1.146e-09	2.977e+04	1.520e+03	1.527e+05
13	3.194e-04	1.105e-09	4.989e+04	1.180e+03	2.891e+05
14	5.647e-04	1.039e-09	8.404e+04	9.705e+02	5.437e+05
15	9.731e-04	9.857e-10	1.395e+05	8.646e+02	9.873e+05
16	1.644e-03	9.691e-10	2.244e+05	8.030e+02	1.696e+06
17	2.733e-03	9.947e-10	3.485e+05	7.649e+02	2.748e+06
18	4.493e-03	1.056e-09	5.255e+05	7.409e+02	4.256e+06
19	7.331e-03	1.139e-09	7.784e+05	7.263e+02	6.436e+06
20	1.192e-02	1.230e-09	1.148e+06	7.183e+02	9.689e+06


==> tables/data_etaK_lambda2_N9.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	6.540e-11	4.110e-13	7.236e+02	1.573e+02	6.282e+03
 2	5.662e-11	3.606e-13	7.178e+02	1.338e+02	3.104e+03
 3	2.258e-11	4.689e-13	4.454e+02	4.108e+01	6.112e+03
 4	4.017e-11	5.434e-13	3.592e+02	3.651e+01	3.838e+03
 5	2.001e-10	7.514e-13	7.831e+02	4.205e+01	1.016e+04
 6	8.495e-10	9.411e-13	1.302e+03	2.017e+01	1.145e+04
 7	2.312e-09	9.441e-13	8.830e+03	2.701e+01	1.380e+05
 8	5.400e-09	8.952e-13	4.838e+03	4.461e+01	4.674e+04
 9	1.100e-08	1.002e-12	1.464e+05	6.747e+01	4.223e+06
10	2.035e-08	1.067e-12	1.352e+06	9.331e+01	3.987e+07
11	3.652e-08	1.505e-12	1.260e+05	1.241e+02	2.997e+06
12	6.582e-08	1.827e-12	3.440e+04	1.595e+02	3.514e+05
13	1.176e-07	1.915e-12	1.078e+05	1.999e+02	1.253e+06
14	2.047e-07	1.800e-12	1.662e+05	2.312e+02	2.712e+06
15	3.453e-07	1.595e-12	2.599e+05	2.576e+02	3.022e+06
16	5.661e-07	1.394e-12	1.027e+06	2.843e+02	2.140e+07
17	9.061e-07	1.257e-12	4.061e+05	3.117e+02	3.227e+06
18	1.425e-06	1.204e-12	7.333e+05	3.394e+02	1.081e+07
19	2.214e-06	1.196e-12	1.417e+06	3.678e+02	2.552e+07
20	3.416e-06	1.232e-12	1.745e+06	3.961e+02	2.333e+07


==> tables/data_etaK_lambda2_N9_update.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	6.526e-13	4.876e-15	6.017e+02	1.294e+02	5.095e+03
 2	1.313e-12	8.973e-15	1.328e+03	1.155e+02	1.792e+04
 3	7.664e-13	1.872e-14	1.872e+02	3.279e+01	1.205e+03
 4	1.366e-12	3.059e-14	3.617e+02	3.140e+01	3.259e+03
 5	1.606e-11	5.624e-14	1.547e+03	3.938e+01	1.993e+04
 6	8.748e-11	8.795e-14	1.076e+03	1.830e+01	8.127e+03
 7	2.873e-10	1.045e-13	1.664e+04	2.538e+01	4.243e+05
 8	7.787e-10	9.964e-14	3.836e+03	4.283e+01	2.110e+04
 9	1.792e-09	1.090e-13	5.796e+03	6.425e+01	3.560e+04
10	3.658e-09	1.684e-13	7.645e+04	8.971e+01	1.582e+06
11	7.121e-09	2.613e-13	3.769e+04	1.189e+02	4.324e+05
12	1.371e-08	3.408e-13	3.148e+04	1.551e+02	1.843e+05
13	2.591e-08	3.762e-13	2.159e+05	1.939e+02	5.092e+06
14	4.720e-08	3.692e-13	1.260e+05	2.373e+02	1.592e+06
15	8.265e-08	3.370e-13	2.615e+05	2.649e+02	3.720e+06
16	1.396e-07	3.017e-13	7.734e+05	2.932e+02	1.053e+07
17	2.291e-07	2.771e-13	3.756e+05	3.214e+02	3.754e+06
18	3.678e-07	2.679e-13	5.554e+05	3.508e+02	5.174e+06
19	5.806e-07	2.725e-13	8.935e+05	3.780e+02	9.112e+06
20	9.075e-07	2.852e-13	1.416e+06	4.090e+02	1.681e+07


==> tables/data_etaK_lambda3_N1.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	4.590e+02	1.974e-02	2.117e+04	1.905e+04	2.355e+04
 2	7.977e+02	1.140e-02	3.487e+05	4.159e+04	2.718e+06
 3	1.336e+03	3.710e-02	5.848e+04	3.600e+04	1.282e+05
 4	2.173e+03	8.281e-02	2.618e+04	2.549e+04	2.864e+04
 5	3.459e+03	1.345e-01	2.094e+04	1.778e+04	2.572e+04
 6	5.415e+03	1.897e-01	1.988e+04	1.380e+04	2.854e+04
 7	8.372e+03	2.469e-01	2.061e+04	1.181e+04	3.391e+04
 8	1.282e+04	3.045e-01	2.258e+04	1.068e+04	4.208e+04
 9	1.947e+04	3.614e-01	2.572e+04	9.996e+03	5.388e+04
10	2.941e+04	4.166e-01	3.020e+04	9.567e+03	7.060e+04
11	4.423e+04	4.694e-01	3.633e+04	9.302e+03	9.423e+04
12	6.628e+04	5.191e-01	4.462e+04	9.150e+03	1.277e+05
13	9.905e+04	5.655e-01	5.579e+04	9.078e+03	1.751e+05
14	1.477e+05	6.084e-01	7.088e+04	9.065e+03	2.428e+05
15	2.200e+05	6.478e-01	9.131e+04	9.098e+03	3.395e+05
16	3.272e+05	6.837e-01	1.191e+05	9.166e+03	4.785e+05
17	4.862e+05	7.162e-01	1.572e+05	9.263e+03	6.789e+05
18	7.222e+05	7.457e-01	2.096e+05	9.382e+03	9.686e+05
19	1.072e+06	7.721e-01	2.821e+05	9.521e+03	1.389e+06
20	1.592e+06	7.959e-01	3.828e+05	9.676e+03	2.000e+06


==> tables/data_etaK_lambda3_N1_update.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	5.491e+00	2.332e-04	2.117e+04	1.905e+04	2.355e+04
 2	2.015e+01	1.910e-04	3.487e+05	4.159e+04	2.718e+06
 3	5.346e+01	1.485e-03	5.848e+04	3.600e+04	1.282e+05
 4	1.226e+02	4.674e-03	2.618e+04	2.549e+04	2.864e+04
 5	2.583e+02	1.004e-02	2.094e+04	1.778e+04	2.572e+04
 6	5.141e+02	1.801e-02	1.988e+04	1.380e+04	2.854e+04
 7	9.832e+02	2.900e-02	2.061e+04	1.181e+04	3.391e+04
 8	1.826e+03	4.338e-02	2.258e+04	1.068e+04	4.208e+04
 9	3.315e+03	6.153e-02	2.572e+04	9.996e+03	5.388e+04
10	5.916e+03	8.379e-02	3.020e+04	9.567e+03	7.060e+04
11	1.041e+04	1.105e-01	3.633e+04	9.302e+03	9.423e+04
12	1.813e+04	1.420e-01	4.462e+04	9.150e+03	1.277e+05
13	3.129e+04	1.786e-01	5.579e+04	9.078e+03	1.751e+05
14	5.361e+04	2.208e-01	7.088e+04	9.065e+03	2.428e+05
15	9.133e+04	2.690e-01	9.131e+04	9.098e+03	3.395e+05
16	1.548e+05	3.236e-01	1.191e+05	9.166e+03	4.785e+05
17	2.615e+05	3.852e-01	1.572e+05	9.263e+03	6.789e+05
18	4.402e+05	4.545e-01	2.096e+05	9.382e+03	9.686e+05
19	7.391e+05	5.322e-01	2.821e+05	9.521e+03	1.389e+06
20	1.238e+06	6.190e-01	3.828e+05	9.676e+03	2.000e+06


==> tables/data_etaK_lambda3_N3.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	2.142e+01	3.728e-03	7.179e+03	4.492e+03	1.231e+04
 2	4.410e+01	1.479e-02	3.064e+03	2.970e+03	3.346e+03
 3	1.500e+02	3.497e-02	3.117e+03	2.211e+03	4.290e+03
 4	3.790e+02	5.483e-02	4.112e+03	2.208e+03	6.912e+03
 5	8.071e+02	7.297e-02	5.569e+03	2.304e+03	1.106e+04
 6	1.563e+03	8.901e-02	7.609e+03	2.419e+03	1.756e+04
 7	2.856e+03	1.029e-01	1.048e+04	2.539e+03	2.774e+04
 8	5.029e+03	1.149e-01	1.456e+04	2.659e+03	4.378e+04
 9	8.632e+03	1.249e-01	2.041e+04	2.779e+03	6.909e+04
10	1.455e+04	1.334e-01	2.889e+04	2.896e+03	1.091e+05
11	2.421e+04	1.403e-01	4.126e+04	3.012e+03	1.726e+05
12	3.986e+04	1.459e-01	5.942e+04	3.125e+03	2.731e+05
13	6.508e+04	1.505e-01	8.625e+04	3.236e+03	4.325e+05
14	1.055e+05	1.541e-01	1.261e+05	3.346e+03	6.851e+05
15	1.702e+05	1.569e-01	1.855e+05	3.453e+03	1.085e+06
16	2.732e+05	1.591e-01	2.743e+05	3.559e+03	1.717e+06
17	4.367e+05	1.608e-01	4.076e+05	3.664e+03	2.716e+06
18	6.958e+05	1.621e-01	6.081e+05	3.768e+03	4.293e+06
19	1.105e+06	1.632e-01	9.105e+05	3.871e+03	6.780e+06
20	1.752e+06	1.640e-01	1.367e+06	3.974e+03	1.070e+07


==> tables/data_etaK_lambda3_N3_update.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	2.608e-01	3.441e-05	7.179e+03	4.492e+03	1.231e+04
 2	1.130e+00	3.788e-04	3.064e+03	2.970e+03	3.346e+03
 3	5.992e+00	1.397e-03	3.117e+03	2.211e+03	4.290e+03
 4	2.076e+01	3.003e-03	4.112e+03	2.208e+03	6.912e+03
 5	5.627e+01	5.087e-03	5.569e+03	2.304e+03	1.106e+04
 6	1.319e+02	7.515e-03	7.609e+03	2.419e+03	1.756e+04
 7	2.816e+02	1.015e-02	1.048e+04	2.539e+03	2.774e+04
 8	5.628e+02	1.286e-02	1.456e+04	2.659e+03	4.378e+04
 9	1.072e+03	1.552e-02	2.041e+04	2.779e+03	6.909e+04
10	1.970e+03	1.805e-02	2.889e+04	2.896e+03	1.091e+05
11	3.518e+03	2.038e-02	4.126e+04	3.012e+03	1.726e+05
12	6.138e+03	2.247e-02	5.942e+04	3.125e+03	2.731e+05
13	1.051e+04	2.430e-02	8.625e+04	3.236e+03	4.325e+05
14	1.773e+04	2.588e-02	1.261e+05	3.346e+03	6.851e+05
15	2.952e+04	2.721e-02	1.855e+05	3.453e+03	1.085e+06
16	4.864e+04	2.832e-02	2.743e+05	3.559e+03	1.717e+06
17	7.942e+04	2.924e-02	4.076e+05	3.664e+03	2.716e+06
18	1.287e+05	2.999e-02	6.081e+05	3.768e+03	4.293e+06
19	2.074e+05	3.059e-02	9.105e+05	3.871e+03	6.780e+06
20	3.324e+05	3.108e-02	1.367e+06	3.974e+03	1.070e+07


==> tables/data_etaK_lambda3_N5.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	4.785e-05	3.761e-08	5.209e+03	1.194e+03	3.997e+04
 2	6.546e-03	1.828e-06	3.133e+03	2.796e+03	3.581e+03
 3	2.283e-02	2.230e-06	5.786e+03	3.064e+03	1.024e+04
 4	4.984e-02	1.709e-06	1.328e+04	4.445e+03	3.053e+04
 5	8.796e-02	2.356e-06	1.715e+04	5.196e+03	3.734e+04
 6	1.530e-01	3.674e-06	1.844e+04	5.139e+03	4.163e+04
 7	2.740e-01	4.525e-06	2.288e+04	4.989e+03	6.057e+04
 8	4.868e-01	4.722e-06	3.245e+04	4.983e+03	1.031e+05
 9	8.396e-01	4.564e-06	4.918e+04	5.091e+03	1.840e+05
10	1.407e+00	4.358e-06	7.562e+04	5.252e+03	3.228e+05
11	2.306e+00	4.263e-06	1.146e+05	5.428e+03	5.408e+05
12	3.723e+00	4.311e-06	1.698e+05	5.602e+03	8.636e+05
13	5.958e+00	4.467e-06	2.470e+05	5.771e+03	1.334e+06
14	9.493e+00	4.680e-06	3.565e+05	5.936e+03	2.028e+06
15	1.511e+01	4.904e-06	5.147e+05	6.099e+03	3.081e+06
16	2.411e+01	5.112e-06	7.481e+05	6.263e+03	4.716e+06
17	3.860e+01	5.287e-06	1.098e+06	6.430e+03	7.300e+06
18	6.199e+01	5.424e-06	1.630e+06	6.601e+03	1.143e+07
19	9.966e+01	5.525e-06	2.442e+06	6.776e+03	1.804e+07
20	1.599e+02	5.593e-06	3.685e+06	6.956e+03	2.860e+07


==> tables/data_etaK_lambda3_N5_update.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	5.837e-07	4.588e-10	5.209e+03	1.194e+03	3.997e+04
 2	1.652e-04	4.614e-08	3.133e+03	2.796e+03	3.581e+03
 3	8.798e-04	8.596e-08	5.786e+03	3.064e+03	1.024e+04
 4	2.580e-03	8.449e-08	1.328e+04	4.445e+03	3.053e+04
 5	5.685e-03	1.523e-07	1.715e+04	5.196e+03	3.734e+04
 6	1.177e-02	2.826e-07	1.844e+04	5.139e+03	4.163e+04
 7	2.424e-02	4.002e-07	2.288e+04	4.989e+03	6.057e+04
 8	4.822e-02	4.678e-07	3.245e+04	4.983e+03	1.031e+05
 9	9.126e-02	4.961e-07	4.918e+04	5.091e+03	1.840e+05
10	1.650e-01	5.112e-07	7.562e+04	5.252e+03	3.228e+05
11	2.880e-01	5.325e-07	1.146e+05	5.428e+03	5.408e+05
12	4.897e-01	5.671e-07	1.698e+05	5.602e+03	8.636e+05
13	8.177e-01	6.131e-07	2.470e+05	5.771e+03	1.334e+06
14	1.349e+00	6.650e-07	3.565e+05	5.936e+03	2.028e+06
15	2.210e+00	7.172e-07	5.147e+05	6.099e+03	3.081e+06
16	3.609e+00	7.653e-07	7.481e+05	6.263e+03	4.716e+06
17	5.890e+00	8.069e-07	1.098e+06	6.430e+03	7.300e+06
18	9.611e+00	8.409e-07	1.630e+06	6.601e+03	1.143e+07
19	1.565e+01	8.676e-07	2.442e+06	6.776e+03	1.804e+07
20	2.538e+01	8.876e-07	3.685e+06	6.956e+03	2.860e+07


==> tables/data_etaK_lambda3_N7.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	4.347e-08	9.023e-11	3.295e+03	4.818e+02	2.398e+04
 2	1.954e-05	5.475e-09	1.476e+04	1.063e+03	1.669e+05
 3	2.279e-04	1.153e-08	1.958e+04	1.470e+04	2.117e+04
 4	5.143e-04	2.929e-08	9.189e+03	4.434e+03	1.756e+04
 5	1.103e-03	1.601e-08	4.938e+04	5.739e+03	3.176e+05
 6	1.911e-03	1.163e-08	8.492e+05	8.916e+03	1.888e+07
 7	3.051e-03	1.273e-08	9.352e+04	1.021e+04	2.396e+05
 8	5.165e-03	3.309e-08	6.144e+04	9.387e+03	1.561e+05
 9	9.261e-03	4.092e-08	7.162e+04	8.649e+03	2.263e+05
10	1.637e-02	3.741e-08	1.094e+05	8.425e+03	4.375e+05
11	2.787e-02	2.977e-08	1.907e+05	8.531e+03	9.478e+05
12	4.585e-02	2.531e-08	3.454e+05	8.791e+03	2.058e+06
13	7.351e-02	2.319e-08	5.983e+05	9.102e+03	4.020e+06
14	1.159e-01	2.225e-08	9.404e+05	9.417e+03	6.630e+06
15	1.810e-01	2.200e-08	1.354e+06	9.721e+03	9.564e+06
16	2.817e-01	2.224e-08	1.868e+06	1.001e+04	1.308e+07
17	4.392e-01	2.444e-08	2.562e+06	1.030e+04	1.797e+07
18	6.888e-01	2.711e-08	3.561e+06	1.058e+04	2.541e+07
19	1.090e+00	2.926e-08	5.061e+06	1.087e+04	3.726e+07
20	1.741e+00	3.081e-08	7.362e+06	1.116e+04	5.650e+07


==> tables/data_etaK_lambda3_N7_update.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	5.303e-10	1.101e-12	3.293e+03	4.818e+02	2.396e+04
 2	4.932e-07	9.276e-11	1.476e+04	1.063e+03	1.670e+05
 3	8.783e-06	4.442e-10	1.958e+04	1.470e+04	2.117e+04
 4	2.662e-05	1.516e-09	9.189e+03	4.434e+03	1.756e+04
 5	7.130e-05	6.671e-10	4.938e+04	5.739e+03	3.176e+05
 6	1.470e-04	4.222e-10	8.490e+05	8.916e+03	1.888e+07
 7	2.699e-04	1.126e-09	9.352e+04	1.021e+04	2.396e+05
 8	5.117e-04	3.278e-09	6.144e+04	9.387e+03	1.561e+05
 9	1.007e-03	4.448e-09	7.162e+04	8.649e+03	2.263e+05
10	1.920e-03	4.389e-09	1.094e+05	8.425e+03	4.375e+05
11	3.481e-03	3.673e-09	1.907e+05	8.531e+03	9.478e+05
12	6.031e-03	2.930e-09	3.454e+05	8.791e+03	2.058e+06
13	1.009e-02	2.573e-09	5.983e+05	9.103e+03	4.020e+06
14	1.647e-02	2.512e-09	9.404e+05	9.417e+03	6.630e+06
15	2.647e-02	2.767e-09	1.354e+06	9.721e+03	9.564e+06
16	4.217e-02	3.223e-09	1.868e+06	1.001e+04	1.308e+07
17	6.702e-02	3.729e-09	2.562e+06	1.030e+04	1.797e+07
18	1.068e-01	4.202e-09	3.561e+06	1.058e+04	2.541e+07
19	1.712e-01	4.595e-09	5.061e+06	1.087e+04	3.726e+07
20	2.763e-01	4.890e-09	7.362e+06	1.116e+04	5.650e+07


==> tables/data_etaK_lambda3_N9.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	0.000e+00	2.408e-13	0.000e+00	0.000e+00	0.000e+00
 2	2.164e-10	3.603e-13	3.337e+03	2.489e+02	6.029e+04
 3	5.979e-09	6.912e-13	2.365e+04	1.804e+03	3.006e+05
 4	3.095e-08	2.210e-12	8.506e+03	2.850e+03	2.005e+04
 5	6.624e-08	1.523e-12	4.092e+04	4.172e+03	2.007e+05
 6	1.076e-07	2.339e-12	2.502e+04	4.583e+03	7.261e+04
 7	2.045e-07	1.974e-12	7.569e+04	4.354e+03	5.432e+05
 8	3.700e-07	1.760e-12	1.133e+06	5.382e+03	1.487e+07
 9	5.866e-07	2.641e-12	1.136e+05	6.210e+03	3.292e+05
10	9.426e-07	5.137e-12	6.790e+04	6.024e+03	1.951e+05
11	1.685e-06	6.196e-12	7.892e+04	5.602e+03	2.955e+05
12	3.065e-06	5.576e-12	1.338e+05	5.419e+03	6.743e+05
13	5.315e-06	4.172e-12	2.948e+05	5.468e+03	2.054e+06
14	8.709e-06	3.356e-12	8.809e+05	5.647e+03	9.255e+06
15	1.361e-05	2.811e-12	7.002e+06	5.868e+03	1.362e+08
16	2.056e-05	2.662e-12	2.505e+07	6.087e+03	4.365e+08
17	3.043e-05	2.613e-12	5.521e+06	6.305e+03	5.930e+07
18	4.469e-05	2.697e-12	4.285e+06	6.501e+03	3.612e+07
19	6.613e-05	3.114e-12	4.441e+06	6.681e+03	3.367e+07
20	1.006e-04	3.548e-12	5.290e+06	6.858e+03	3.913e+07


==> tables/data_etaK_lambda3_N9_update.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	0.000e+00	2.507e-15	0.000e+00	0.000e+00	0.000e+00
 2	7.171e-12	7.338e-15	7.010e+03	3.376e+02	1.641e+05
 3	2.301e-10	1.653e-14	2.145e+05	1.828e+03	6.012e+06
 4	1.605e-09	1.076e-13	8.545e+03	2.871e+03	2.009e+04
 5	4.291e-09	7.284e-14	4.128e+04	4.216e+03	2.013e+05
 6	8.301e-09	1.662e-13	2.520e+04	4.628e+03	7.283e+04
 7	1.812e-08	1.250e-13	7.587e+04	4.465e+03	5.482e+05
 8	3.670e-08	7.896e-14	7.421e+05	5.531e+03	8.419e+06
 9	6.383e-08	2.600e-13	1.143e+05	6.384e+03	3.293e+05
10	1.107e-07	5.686e-13	6.828e+04	6.189e+03	1.946e+05
11	2.104e-07	7.142e-13	7.922e+04	5.751e+03	2.946e+05
12	4.027e-07	6.628e-13	1.341e+05	5.562e+03	6.717e+05
13	7.281e-07	5.146e-13	2.952e+05	5.613e+03	2.041e+06
14	1.235e-06	3.642e-13	8.789e+05	5.799e+03	9.133e+06
15	1.986e-06	3.068e-13	6.641e+06	6.026e+03	1.246e+08
16	3.071e-06	2.849e-13	2.356e+07	6.256e+03	3.856e+08
17	4.631e-06	2.923e-13	5.507e+06	6.474e+03	5.926e+07
18	6.907e-06	3.592e-13	4.298e+06	6.674e+03	3.590e+07
19	1.036e-05	4.336e-13	4.452e+06	6.864e+03	3.348e+07
20	1.591e-05	5.006e-13	5.303e+06	7.047e+03	3.898e+07


==> tables/data_etaK_lambda4_N1.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	3.085e+03	2.871e-02	1.100e+05	1.075e+05	1.118e+05
 2	6.259e+03	6.796e-02	8.286e+04	7.330e+04	9.210e+04
 3	1.137e+04	1.130e-01	8.050e+04	6.208e+04	1.006e+05
 4	1.941e+04	1.626e-01	8.530e+04	5.700e+04	1.194e+05
 5	3.183e+04	2.153e-01	9.468e+04	5.440e+04	1.478e+05
 6	5.084e+04	2.700e-01	1.084e+05	5.306e+04	1.883e+05
 7	7.970e+04	3.252e-01	1.271e+05	5.249e+04	2.451e+05
 8	1.232e+05	3.800e-01	1.520e+05	5.243e+04	3.243e+05
 9	1.886e+05	4.333e-01	1.850e+05	5.272e+04	4.353e+05
10	2.866e+05	4.844e-01	2.286e+05	5.328e+04	5.916e+05
11	4.328e+05	5.327e-01	2.866e+05	5.404e+04	8.124e+05
12	6.508e+05	5.779e-01	3.641e+05	5.495e+04	1.126e+06
13	9.753e+05	6.197e-01	4.681e+05	5.599e+04	1.574e+06
14	1.458e+06	6.581e-01	6.087e+05	5.714e+04	2.215e+06
15	2.175e+06	6.931e-01	8.000e+05	5.837e+04	3.138e+06
16	3.240e+06	7.248e-01	1.061e+06	5.968e+04	4.470e+06
17	4.821e+06	7.535e-01	1.421e+06	6.104e+04	6.398e+06
18	7.169e+06	7.793e-01	1.918e+06	6.246e+04	9.199e+06
19	1.066e+07	8.025e-01	2.609e+06	6.392e+04	1.328e+07
20	1.583e+07	8.233e-01	3.574e+06	6.542e+04	1.923e+07


==> tables/data_etaK_lambda4_N1_update.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	3.691e+01	3.435e-04	1.100e+05	1.075e+05	1.118e+05
 2	1.581e+02	1.717e-03	8.286e+04	7.330e+04	9.210e+04
 3	4.553e+02	4.524e-03	8.050e+04	6.208e+04	1.006e+05
 4	1.095e+03	9.176e-03	8.530e+04	5.700e+04	1.194e+05
 5	2.377e+03	1.608e-02	9.468e+04	5.440e+04	1.478e+05
 6	4.827e+03	2.563e-02	1.084e+05	5.306e+04	1.883e+05
 7	9.360e+03	3.819e-02	1.271e+05	5.249e+04	2.451e+05
 8	1.755e+04	5.413e-02	1.520e+05	5.243e+04	3.243e+05
 9	3.211e+04	7.376e-02	1.850e+05	5.272e+04	4.353e+05
10	5.763e+04	9.742e-02	2.286e+05	5.328e+04	5.916e+05
11	1.019e+05	1.254e-01	2.866e+05	5.404e+04	8.124e+05
12	1.780e+05	1.581e-01	3.641e+05	5.495e+04	1.126e+06
13	3.081e+05	1.957e-01	4.681e+05	5.599e+04	1.574e+06
14	5.291e+05	2.388e-01	6.087e+05	5.714e+04	2.215e+06
15	9.030e+05	2.878e-01	8.000e+05	5.837e+04	3.138e+06
16	1.533e+06	3.431e-01	1.061e+06	5.968e+04	4.470e+06
17	2.593e+06	4.053e-01	1.421e+06	6.104e+04	6.398e+06
18	4.370e+06	4.750e-01	1.918e+06	6.246e+04	9.199e+06
19	7.344e+06	5.531e-01	2.609e+06	6.392e+04	1.328e+07
20	1.231e+07	6.403e-01	3.574e+06	6.542e+04	1.923e+07


==> tables/data_etaK_lambda4_N3.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	3.885e+01	2.360e-03	2.007e+04	1.646e+04	2.459e+04
 2	2.774e+02	9.850e-03	2.560e+04	2.325e+04	2.816e+04
 3	5.217e+02	1.514e-02	2.612e+04	1.937e+04	3.446e+04
 4	8.237e+02	1.723e-02	3.009e+04	1.786e+04	4.781e+04
 5	1.318e+03	1.716e-02	3.902e+04	1.751e+04	7.749e+04
 6	2.271e+03	1.691e-02	5.711e+04	1.778e+04	1.476e+05
 7	4.091e+03	1.678e-02	9.308e+04	1.841e+04	3.147e+05
 8	7.367e+03	1.672e-02	1.650e+05	1.925e+04	7.190e+05
 9	1.302e+04	1.670e-02	3.153e+05	2.019e+04	1.769e+06
10	2.252e+04	1.669e-02	6.685e+05	2.118e+04	5.015e+06
11	3.815e+04	1.669e-02	1.858e+06	2.219e+04	2.210e+07
12	6.353e+04	1.669e-02	7.137e+06	2.319e+04	8.625e+07
13	1.042e+05	1.670e-02	3.197e+07	2.419e+04	7.901e+08
14	1.690e+05	1.670e-02	1.509e+07	2.517e+04	2.140e+08
15	2.712e+05	1.670e-02	1.945e+07	2.613e+04	2.655e+08
16	4.316e+05	1.670e-02	5.233e+07	2.708e+04	1.154e+09
17	6.825e+05	1.669e-02	3.042e+07	2.801e+04	3.322e+08
18	1.074e+06	1.669e-02	3.754e+07	2.893e+04	3.740e+08
19	1.682e+06	1.668e-02	5.438e+07	2.984e+04	6.041e+08
20	2.626e+06	1.668e-02	7.508e+07	3.075e+04	9.003e+08


==> tables/data_etaK_lambda4_N3_update.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	4.505e-01	2.737e-05	2.007e+04	1.646e+04	2.459e+04
 2	6.467e+00	2.296e-04	2.560e+04	2.325e+04	2.816e+04
 3	1.825e+01	5.295e-04	2.612e+04	1.937e+04	3.446e+04
 4	3.827e+01	8.005e-04	3.009e+04	1.786e+04	4.781e+04
 5	7.592e+01	9.798e-04	3.902e+04	1.751e+04	7.749e+04
 6	1.550e+02	1.050e-03	5.711e+04	1.778e+04	1.476e+05
 7	3.201e+02	1.019e-03	9.308e+04	1.841e+04	3.147e+05
 8	6.441e+02	9.668e-04	1.650e+05	1.925e+04	7.190e+05
 9	1.247e+03	9.291e-04	3.153e+05	2.019e+04	1.769e+06
10	2.324e+03	9.005e-04	6.685e+05	2.118e+04	5.015e+06
11	4.190e+03	8.777e-04	1.858e+06	2.219e+04	2.210e+07
12	7.341e+03	8.589e-04	7.137e+06	2.319e+04	8.625e+07
13	1.256e+04	8.435e-04	3.197e+07	2.419e+04	7.901e+08
14	2.108e+04	8.306e-04	1.509e+07	2.517e+04	2.140e+08
15	3.482e+04	9.579e-04	1.945e+07	2.613e+04	2.655e+08
16	5.674e+04	1.214e-03	5.233e+07	2.708e+04	1.154e+09
17	9.147e+04	1.449e-03	3.042e+07	2.801e+04	3.322e+08
18	1.462e+05	1.661e-03	3.754e+07	2.893e+04	3.740e+08
19	2.320e+05	1.851e-03	5.438e+07	2.984e+04	6.041e+08
20	3.661e+05	2.019e-03	7.508e+07	3.075e+04	9.003e+08


==> tables/data_etaK_lambda4_N5.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	1.722e-02	1.275e-06	2.212e+04	1.010e+04	4.481e+04
 2	2.496e-01	8.562e-06	1.953e+04	1.242e+04	2.948e+04
 3	6.166e-01	6.586e-06	6.864e+04	2.586e+04	1.503e+05
 4	9.167e-01	5.888e-06	8.505e+04	3.157e+04	1.668e+05
 5	1.453e+00	8.911e-06	8.064e+04	2.893e+04	1.631e+05
 6	2.576e+00	1.033e-05	1.009e+05	2.765e+04	2.494e+05
 7	4.497e+00	9.970e-06	1.480e+05	2.806e+04	4.511e+05
 8	7.442e+00	9.137e-06	2.261e+05	2.914e+04	8.179e+05
 9	1.175e+01	8.709e-06	3.378e+05	3.031e+04	1.382e+06
10	1.797e+01	8.578e-06	4.821e+05	3.139e+04	2.139e+06
11	2.699e+01	8.721e-06	6.614e+05	3.234e+04	3.095e+06
12	4.030e+01	9.295e-06	8.888e+05	3.319e+04	4.336e+06
13	6.046e+01	9.967e-06	1.192e+06	3.400e+04	6.065e+06
14	9.184e+01	1.063e-05	1.615e+06	3.478e+04	8.638e+06
15	1.420e+02	1.123e-05	2.230e+06	3.556e+04	1.264e+07
16	2.233e+02	1.173e-05	3.145e+06	3.636e+04	1.903e+07
17	3.557e+02	1.213e-05	4.528e+06	3.716e+04	2.932e+07
18	5.701e+02	1.244e-05	6.629e+06	3.799e+04	4.582e+07
19	9.142e+02	1.267e-05	9.825e+06	3.884e+04	7.214e+07
20	1.462e+03	1.284e-05	1.469e+07	3.971e+04	1.139e+08


==> tables/data_etaK_lambda4_N5_update.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	2.001e-04	1.134e-08	2.212e+04	1.010e+04	4.481e+04
 2	5.876e-03	1.993e-07	1.953e+04	1.242e+04	2.948e+04
 3	2.189e-02	1.513e-07	6.864e+04	2.586e+04	1.503e+05
 4	4.333e-02	2.598e-07	8.505e+04	3.157e+04	1.668e+05
 5	8.515e-02	5.221e-07	8.064e+04	2.893e+04	1.631e+05
 6	1.785e-01	7.157e-07	1.009e+05	2.765e+04	2.494e+05
 7	3.564e-01	7.901e-07	1.480e+05	2.806e+04	4.511e+05
 8	6.573e-01	8.036e-07	2.261e+05	2.914e+04	8.179e+05
 9	1.134e+00	8.201e-07	3.378e+05	3.031e+04	1.382e+06
10	1.863e+00	8.711e-07	4.821e+05	3.139e+04	2.139e+06
11	2.969e+00	9.594e-07	6.614e+05	3.234e+04	3.095e+06
12	4.653e+00	1.073e-06	8.888e+05	3.319e+04	4.336e+06
13	7.263e+00	1.197e-06	1.192e+06	3.400e+04	6.065e+06
14	1.140e+01	1.319e-06	1.615e+06	3.478e+04	8.638e+06
15	1.809e+01	1.431e-06	2.230e+06	3.556e+04	1.264e+07
16	2.908e+01	1.528e-06	3.145e+06	3.636e+04	1.903e+07
17	4.715e+01	1.608e-06	4.528e+06	3.716e+04	2.932e+07
18	7.668e+01	1.674e-06	6.629e+06	3.799e+04	4.582e+07
19	1.244e+02	1.725e-06	9.825e+06	3.884e+04	7.214e+07
20	2.009e+02	1.764e-06	1.469e+07	3.971e+04	1.139e+08


==> tables/data_etaK_lambda4_N7.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	1.740e-05	4.385e-09	5.005e+03	3.968e+03	7.618e+03
 2	5.300e-04	3.028e-08	5.751e+04	1.722e+04	6.362e+05
 3	5.900e-03	9.002e-08	4.318e+04	2.699e+04	6.554e+04
 4	1.414e-02	6.699e-08	1.879e+05	3.070e+04	9.086e+05
 5	2.289e-02	3.677e-08	2.163e+06	6.574e+04	4.279e+07
 6	3.075e-02	3.281e-08	6.578e+05	7.553e+04	1.385e+06
 7	4.891e-02	8.329e-08	2.732e+05	6.035e+04	5.872e+05
 8	9.014e-02	1.005e-07	3.122e+05	5.311e+04	8.972e+05
 9	1.613e-01	8.640e-08	4.929e+05	5.188e+04	1.866e+06
10	2.691e-01	6.728e-08	8.751e+05	5.311e+04	4.212e+06
11	4.233e-01	5.892e-08	1.563e+06	5.508e+04	9.129e+06
12	6.383e-01	5.553e-08	2.579e+06	5.707e+04	1.695e+07
13	9.373e-01	5.423e-08	3.773e+06	5.887e+04	2.569e+07
14	1.359e+00	5.383e-08	5.050e+06	6.050e+04	3.401e+07
15	1.974e+00	5.389e-08	6.538e+06	6.201e+04	4.334e+07
16	2.905e+00	5.423e-08	8.520e+06	6.346e+04	5.649e+07
17	4.372e+00	5.658e-08	1.140e+07	6.490e+04	7.727e+07
18	6.759e+00	6.059e-08	1.577e+07	6.635e+04	1.115e+08
19	1.068e+01	6.338e-08	2.256e+07	6.783e+04	1.686e+08
20	1.710e+01	6.504e-08	3.318e+07	6.934e+04	2.629e+08


==> tables/data_etaK_lambda4_N7_update.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	2.022e-07	5.096e-11	5.005e+03	3.968e+03	7.618e+03
 2	1.248e-05	7.128e-10	5.751e+04	1.722e+04	6.363e+05
 3	2.095e-04	3.196e-09	4.318e+04	2.699e+04	6.554e+04
 4	6.683e-04	1.858e-09	1.879e+05	3.070e+04	9.086e+05
 5	1.341e-03	2.058e-09	2.162e+06	6.574e+04	4.278e+07
 6	2.131e-03	1.569e-09	6.578e+05	7.553e+04	1.385e+06
 7	3.876e-03	6.601e-09	2.732e+05	6.035e+04	5.872e+05
 8	7.961e-03	8.873e-09	3.122e+05	5.311e+04	8.972e+05
 9	1.556e-02	8.336e-09	4.929e+05	5.188e+04	1.866e+06
10	2.790e-02	6.624e-09	8.751e+05	5.311e+04	4.212e+06
11	4.656e-02	5.246e-09	1.563e+06	5.508e+04	9.129e+06
12	7.370e-02	4.719e-09	2.579e+06	5.707e+04	1.695e+07
13	1.126e-01	4.651e-09	3.773e+06	5.887e+04	2.569e+07
14	1.687e-01	4.967e-09	5.050e+06	6.050e+04	3.401e+07
15	2.516e-01	5.804e-09	6.538e+06	6.201e+04	4.334e+07
16	3.783e-01	6.697e-09	8.520e+06	6.346e+04	5.649e+07
17	5.796e-01	7.501e-09	1.140e+07	6.490e+04	7.727e+07
18	9.090e-01	8.150e-09	1.577e+07	6.635e+04	1.115e+08
19	1.454e+00	8.625e-09	2.256e+07	6.783e+04	1.686e+08
20	2.350e+00	8.937e-09	3.318e+07	6.934e+04	2.629e+08


==> tables/data_etaK_lambda4_N9.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	1.859e-10	2.150e-13	3.274e+04	7.620e+02	8.588e+05
 2	3.724e-09	6.689e-13	1.133e+04	2.925e+03	9.851e+04
 3	1.973e-07	1.569e-12	1.599e+05	3.648e+04	4.769e+05
 4	1.021e-06	8.018e-12	8.107e+04	1.697e+04	2.404e+05
 5	1.912e-06	5.258e-12	2.161e+05	3.440e+04	6.052e+05
 6	3.087e-06	6.964e-12	2.104e+05	2.777e+04	8.110e+05
 7	5.595e-06	6.499e-12	7.371e+06	3.236e+04	1.691e+08
 8	8.191e-06	5.765e-12	1.092e+06	3.896e+04	4.595e+06
 9	1.145e-05	8.986e-12	4.451e+05	3.854e+04	1.274e+06
10	1.975e-05	1.176e-11	4.708e+05	3.635e+04	1.679e+06
11	3.716e-05	1.039e-11	8.028e+05	3.581e+04	3.923e+06
12	6.548e-05	7.787e-12	1.809e+06	3.660e+04	1.245e+07
13	1.060e-04	7.315e-12	5.380e+06	3.799e+04	5.825e+07
14	1.597e-04	7.238e-12	3.807e+07	3.944e+04	8.405e+08
15	2.279e-04	7.179e-12	4.962e+07	4.078e+04	9.872e+08
16	3.130e-04	7.145e-12	2.167e+07	4.197e+04	2.339e+08
17	4.218e-04	7.130e-12	1.783e+07	4.304e+04	1.448e+08
18	5.740e-04	7.126e-12	1.784e+07	4.403e+04	1.272e+08
19	8.190e-04	7.131e-12	2.020e+07	4.500e+04	1.391e+08
20	1.262e-03	7.226e-12	2.549e+07	4.599e+04	1.822e+08


==> tables/data_etaK_lambda4_N9_update.dat <==
K	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
 1	2.301e-12	2.144e-15	7.370e+03	8.307e+02	6.478e+04
 2	2.515e-10	1.292e-14	4.229e+04	6.742e+03	6.716e+05
 3	7.183e-09	5.466e-14	1.635e+05	3.778e+04	4.906e+05
 4	4.842e-08	2.305e-13	8.149e+04	1.709e+04	2.405e+05
 5	1.124e-07	2.112e-13	2.172e+05	3.465e+04	6.042e+05
 6	2.145e-07	3.261e-13	2.114e+05	2.796e+04	8.105e+05
 7	4.444e-07	2.333e-13	4.706e+06	3.258e+04	8.534e+07
 8	7.251e-07	2.144e-13	1.102e+06	3.925e+04	4.628e+06
 9	1.107e-06	8.675e-13	4.471e+05	3.882e+04	1.276e+06
10	2.051e-06	1.220e-12	4.726e+05	3.662e+04	1.682e+06
11	4.095e-06	1.044e-12	8.058e+05	3.604e+04	3.929e+06
12	7.574e-06	7.617e-13	1.816e+06	3.686e+04	1.247e+07
13	1.275e-05	5.548e-13	5.406e+06	3.824e+04	5.837e+07
14	1.986e-05	4.621e-13	3.852e+07	3.972e+04	8.503e+08
15	2.910e-05	4.296e-13	5.083e+07	4.106e+04	1.016e+09
16	4.083e-05	4.446e-13	2.186e+07	4.226e+04	2.351e+08
17	5.600e-05	5.155e-13	1.796e+07	4.333e+04	1.455e+08
18	7.734e-05	6.574e-13	1.795e+07	4.435e+04	1.277e+08
19	1.117e-04	7.998e-13	2.031e+07	4.533e+04	1.396e+08
20	1.738e-04	9.506e-13	2.563e+07	4.630e+04	1.828e+08


==> tables/data_etaP_welding_DU_uc_lambda6_4_K75_MS5_fine_update.dat <==
N	DeltaP-rel-max	errP-rel-max	etaP-ave	etaP-min	etaP-max
18	2.216e+03	6.918e-02	2.487e+05	3.611e+03	1.919e+06
34	8.110e+01	4.358e-03	1.377e+05	3.573e+03	7.837e+05
50	1.318e+01	5.846e-04	1.222e+05	3.490e+03	6.825e+05
66	2.031e+00	1.142e-04	1.118e+05	3.306e+03	7.102e+05
82	3.612e-01	3.278e-05	1.059e+05	3.293e+03	6.640e+05


==> tables/data_etaU_lambda1_update.dat <==
N	DeltaU-rel-max1	errU-rel-max1	etaU-ave1	etaU-min1	etaU-max1
1	1.880e+02	4.621e-01	8.943e+01	8.895e+00	4.069e+02
3	9.215e+00	1.093e-04	1.673e+04	6.233e+02	8.431e+04
5	5.018e-01	4.291e-07	2.143e+05	4.450e+03	1.169e+06
7	4.317e-02	3.635e-09	2.112e+06	3.880e+04	1.188e+07
9	3.446e-04	4.365e-13	1.362e+08	2.419e+06	1.060e+09


==> tables/data_etaU_lambda2_update.dat <==
N	DeltaU-rel-max	errU-rel-max	etaU-ave	etaU-min	etaU-max
1	1.383e+03	5.559e-01	4.292e+02	1.194e+01	2.488e+03
3	6.620e+01	1.658e-03	7.417e+03	1.515e+02	3.993e+04
5	2.987e+00	7.069e-06	7.831e+04	1.583e+03	4.225e+05
7	2.030e-01	4.305e-08	8.682e+05	2.250e+04	4.716e+06
9	1.825e-03	3.316e-12	1.162e+08	2.879e+06	5.504e+08


==> tables/data_etaU_lambda3_update.dat <==
N	DeltaU-rel-max	errU-rel-max	etaU-ave	etaU-min	etaU-max
1	1.313e+04	7.567e-01	2.921e+03	5.269e+01	1.735e+04
3	1.985e+03	3.030e-01	1.379e+03	8.460e+01	6.552e+03
5	1.708e+01	7.284e-05	4.294e+04	9.483e+02	2.345e+05
7	1.791e+00	7.344e-07	4.480e+05	9.024e+03	2.439e+06
9	1.400e-02	5.942e-11	4.220e+07	6.758e+05	2.356e+08


==> tables/data_etaU_lambda4_update.dat <==
N	DeltaU-rel-max	errU-rel-max	etaU-ave	etaU-min	etaU-max
1	1.306e+05	1.000e+00	2.207e+04	3.804e+02	1.306e+05
3	4.211e+03	1.416e-01	5.691e+03	1.471e+02	2.973e+04
5	9.340e+01	3.154e-04	5.328e+04	1.658e+03	2.961e+05
7	1.029e+01	2.869e-06	6.468e+05	1.721e+04	3.585e+06
9	9.448e-02	2.874e-10	5.776e+07	1.189e+06	3.288e+08


==> tables/data_etaU_welding_DU_uc_lambda6_4_K75_MS5_fine.dat <==
N	DeltaU-rel-max	errU-rel-max	etaU-ave	etaU-min	etaU-max
18	2.131e+00	2.964e-04	4.635e+03	2.139e+03	9.778e+03
34	8.642e-02	1.390e-06	1.244e+05	4.615e+04	4.687e+05
50	1.268e-02	5.838e-08	1.012e+07	1.452e+05	8.733e+07
66	1.954e-03	2.650e-10	7.458e+08	5.083e+06	5.713e+09
82	3.817e-04	2.449e-11	6.423e+09	1.378e+07	1.017e+11


==> tables/data_etaU_welding_DU_uc_lambda6_4_K75_MS5_fine_update.dat <==
N	DeltaU-rel-max	errU-rel-max	etaU-ave	etaU-min	etaU-max
18	1.859e+00	2.470e-04	4.635e+03	2.139e+03	9.778e+03
34	6.922e-02	1.262e-06	1.244e+05	4.615e+04	4.687e+05
50	1.105e-02	4.853e-08	1.012e+07	1.452e+05	8.733e+07
66	1.703e-03	2.517e-10	7.471e+08	5.082e+06	5.723e+09
82	4.127e-04	2.904e-11	7.180e+09	1.421e+07	9.907e+10


==> tables/data_etaY_lambda1_update.dat <==
N	DeltaY-rel-max1	errY-rel-max1	etaY-ave1	etaY-min1	etaY-max1
1	5.667e+02	7.527e-01	2.070e+02	1.028e+01	7.528e+02
3	2.778e+01	3.326e-02	1.674e+02	5.293e+00	8.354e+02
5	1.513e+00	1.371e-03	2.138e+02	5.297e+00	1.103e+03
7	1.301e-01	1.403e-04	1.773e+02	4.781e+00	9.279e+02
9	1.039e-03	1.134e-06	1.775e+02	4.694e+00	9.160e+02


==> tables/data_etaY_lambda2_update.dat <==
N	DeltaY-rel-max	errY-rel-max	etaY-ave	etaY-min	etaY-max
1	4.168e+03	1.165e+00	9.772e+02	1.796e+02	3.576e+03
3	1.995e+02	5.787e-02	6.897e+02	4.320e+01	3.447e+03
5	9.000e+00	2.422e-03	7.049e+02	1.600e+01	3.716e+03
7	6.118e-01	2.127e-04	5.627e+02	1.942e+01	2.876e+03
9	5.499e-03	2.087e-06	5.536e+02	2.309e+01	2.635e+03


==> tables/data_etaY_lambda3_update.dat <==
N	DeltaY-rel-max	errY-rel-max	etaY-ave	etaY-min	etaY-max
1	3.957e+04	1.313e+00	6.835e+03	3.543e+02	3.012e+04
3	5.981e+03	4.517e-01	2.751e+03	1.373e+02	1.324e+04
5	5.147e+01	4.247e-03	2.308e+03	6.067e+01	1.212e+04
7	5.397e+00	5.270e-04	2.010e+03	5.668e+01	1.024e+04
9	4.219e-02	4.126e-06	2.140e+03	6.780e+01	1.023e+04


==> tables/data_etaY_lambda4_update.dat <==
N	DeltaY-rel-max	errY-rel-max	etaY-ave	etaY-min	etaY-max
1	3.934e+05	1.377e+00	6.206e+04	2.420e+03	2.857e+05
3	1.269e+04	3.150e-01	7.769e+03	2.250e+02	4.029e+04
5	2.814e+02	5.906e-03	9.095e+03	3.651e+02	4.765e+04
7	3.099e+01	7.701e-04	7.991e+03	3.377e+02	4.024e+04
9	2.847e-01	6.168e-06	9.830e+03	4.363e+02	4.615e+04


==> tables/data_etaY_welding_DU_uc_lambda6_4_K75_MS5_fine.dat <==
N	DeltaY-rel-max	errY-rel-max	etaY-ave	etaY-min	etaY-max
10	7.534e+01	8.502e-02	4.194e+02	1.365e+02	1.337e+03
18	1.510e+01	1.091e-02	6.511e+02	3.580e+02	2.259e+03
26	2.083e+00	3.206e-03	2.583e+03	3.754e+02	2.383e+04
34	5.528e-01	5.453e-04	3.568e+03	5.191e+02	3.448e+04
42	1.765e-01	1.506e-04	8.335e+03	7.127e+02	7.289e+04
50	8.983e-02	5.945e-05	2.309e+04	5.862e+02	2.455e+05
58	2.749e-02	2.338e-05	1.014e+05	7.254e+02	1.115e+06
66	1.385e-02	5.686e-06	4.116e+05	1.011e+03	4.918e+06
74	5.474e-03	2.408e-06	2.568e+06	1.296e+03	3.033e+07
82	2.351e-03	9.706e-07	3.892e+06	1.285e+03	3.518e+07


==> tables/data_etaY_welding_DU_uc_lambda6_4_K75_MS5_fine_update.dat <==
N	DeltaY-rel-max	errY-rel-max	etaY-ave	etaY-min	etaY-max
18	1.262e+01	9.115e-03	6.511e+02	3.580e+02	2.259e+03
34	4.618e-01	4.812e-04	3.568e+03	5.191e+02	3.448e+04
50	7.504e-02	5.645e-05	2.309e+04	5.862e+02	2.455e+05
66	1.156e-02	5.400e-06	4.116e+05	1.011e+03	4.916e+06
82	2.059e-03	9.677e-07	1.103e+06	1.739e+03	7.778e+06


==> tables/data_eta_lambda1.dat <==
N	DeltaJ-rel-max1	err-rel-max1	eta-ave1	eta-min	eta-max
1	2.280e+04	1.342e+00	8.097e+03	7.413e+01	7.977e+04
3	7.541e+01	9.592e-05	2.074e+05	2.411e+02	1.471e+06
5	2.321e-01	9.939e-08	3.100e+05	6.465e+02	2.335e+06
7	1.730e-03	6.154e-10	5.604e+05	7.705e+02	3.868e+06
9	1.123e-07	2.095e-12	2.670e+04	1.178e+01	4.445e+05


==> tables/data_eta_lambda1_update.dat <==
N	DeltaJ-rel-max1	err-rel-max1	eta-ave1	eta-min1	eta-max1
1	1.773e+04	3.321e-01	8.097e+03	7.413e+01	7.977e+04
3	7.541e+01	5.125e-05	2.074e+05	2.411e+02	1.471e+06
5	2.321e-01	9.939e-08	3.100e+05	6.465e+02	2.335e+06
7	1.730e-03	4.471e-10	5.619e+05	7.705e+02	3.868e+06
9	1.095e-07	1.002e-12	2.620e+04	7.079e+00	4.406e+05


==> tables/data_eta_lambda2.dat <==
N	DeltaJ-rel-max2	err-rel-max2	eta-ave2	eta-min	eta-max
1	1.677e+05	6.527e-01	1.431e+05	1.694e+03	2.061e+06
3	4.336e+03	1.579e-03	3.910e+05	3.421e+02	4.011e+06
5	9.668e+00	1.213e-06	1.034e+06	1.646e+03	7.967e+06
7	4.414e-02	4.555e-09	1.148e+06	7.183e+02	9.689e+06
9	3.416e-06	1.162e-12	1.444e+06	4.173e+02	1.640e+07


==> tables/data_eta_lambda2_update.dat <==
N	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
1	1.304e+05	5.076e-01	1.431e+05	1.694e+03	2.061e+06
3	1.172e+03	3.239e-04	3.910e+05	3.421e+02	4.011e+06
5	2.611e+00	3.277e-07	1.034e+06	1.646e+03	7.967e+06
7	1.192e-02	1.230e-09	1.148e+06	7.183e+02	9.689e+06
9	9.075e-07	2.852e-13	1.416e+06	4.090e+02	1.681e+07


==> tables/data_eta_lambda3.dat <==
N	DeltaJ-rel-max3	err-rel-max3	eta-ave3	eta-min	eta-max
1	1.592e+06	7.959e-01	3.828e+05	9.676e+03	2.000e+06
3	1.752e+06	1.640e-01	1.367e+06	3.974e+03	1.070e+07
5	1.599e+02	5.593e-06	3.685e+06	6.956e+03	2.860e+07
7	1.741e+00	3.081e-08	7.362e+06	1.116e+04	5.650e+07
9	1.006e-04	3.487e-12	5.317e+06	6.951e+03	3.910e+07


==> tables/data_eta_lambda3_update.dat <==
N	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
1	1.238e+06	6.190e-01	3.828e+05	9.676e+03	2.000e+06
3	3.324e+05	3.108e-02	1.367e+06	3.974e+03	1.070e+07
5	2.538e+01	8.876e-07	3.685e+06	6.956e+03	2.860e+07
7	2.763e-01	4.890e-09	7.362e+06	1.116e+04	5.650e+07
9	1.591e-05	5.006e-13	5.303e+06	7.047e+03	3.898e+07


==> tables/data_eta_lambda4.dat <==
N	DeltaJ-rel-max4	err-rel-max4	eta-ave4	eta-min	eta-max
1	1.583e+07	8.233e-01	3.574e+06	6.542e+04	1.923e+07
3	2.626e+06	1.668e-02	7.508e+07	3.075e+04	9.003e+08
5	1.462e+03	1.284e-05	1.469e+07	3.971e+04	1.139e+08
7	1.710e+01	6.504e-08	3.318e+07	6.934e+04	2.629e+08
9	1.262e-03	7.171e-12	2.555e+07	4.613e+04	1.823e+08


==> tables/data_eta_lambda4_update.dat <==
N	DeltaJ-rel-max	err-rel-max	eta-ave	eta-min	eta-max
1	1.231e+07	6.403e-01	3.574e+06	6.542e+04	1.923e+07
3	3.661e+05	2.019e-03	7.508e+07	3.075e+04	9.003e+08
5	2.009e+02	1.764e-06	1.469e+07	3.971e+04	1.139e+08
7	2.350e+00	8.937e-09	3.318e+07	6.934e+04	2.629e+08
9	1.738e-04	9.506e-13	2.563e+07	4.630e+04	1.828e+08


==> tables/data_minh_lambda1_I100.dat <==
N	K-ave2	K-min2	K-max2	K-ave5	K-min5	K-max5	K-ave8	K-min8	K-max8	K-ave11	K-min11	K-max11	K-ave14	K-min14	K-max14
5	1	1	1	11.81	1	12	16	16	16	16	16	16	13.23	1	20
7	1	1	1	11.73	1	12	16	16	16	16	16	16	14.16	1	15
9	1	1	1	11.73	1	12	16	16	16	16	16	16	14.16	1	15
-1	1	1	1	10.86	1	11	15	15	15	15	15	15	13.48	1	14


==> tables/data_minh_lambda2_I100.dat <==
N	K-ave2	K-min2	K-max2	K-ave5	K-min5	K-max5	K-ave8	K-min8	K-max8	K-ave11	K-min11	K-max11	K-ave14	K-min14	K-max14
5	1	1	1	1.97	1	2	4	4	4	6	6	6	7.02	7	8
7	1	1	1	1.97	1	2	4	4	4	6	6	6	7	7	7
9	1	1	1	1.97	1	2	4	4	4	6	6	6	7	7	7
-1	1	1	1	1.96	1	2	4	4	4	5.02	5	6	6.75	6	7


==> tables/data_minh_lambda3_I100.dat <==
N	K-ave2	K-min2	K-max2	K-ave5	K-min5	K-max5	K-ave8	K-min8	K-max8	K-ave11	K-min11	K-max11	K-ave14	K-min14	K-max14
5	1	1	1	1	1	1	1	1	1	2	2	2	9.74	1	20
7	1	1	1	1	1	1	1	1	1	2	2	2	3.99	3	4
9	1	1	1	1	1	1	1	1	1	2	2	2	3.99	3	4
-1	1	1	1	1	1	1	1	1	1	2	2	2	3.6	3	4


==> tables/data_minh_lambda4_I100.dat <==
N	K-ave2	K-min2	K-max2	K-ave5	K-min5	K-max5	K-ave8	K-min8	K-max8	K-ave11	K-min11	K-max11	K-ave14	K-min14	K-max14
5	1	1	1	1	1	1	1	1	1	20	20	20	20	20	20
7	1	1	1	1	1	1	1	1	1	1	1	1	2.99	2	3
9	1	1	1	1	1	1	1	1	1	1	1	1	2.99	2	3
-1	1	1	1	1	1	1	1	1	1	1	1	1	2.99	2	3


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_I30.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	75	75	75	71.7	25	75
50	29.8666666666667	5	75	44.3333333333333	5	75
66	13.3	5	75	14.9666666666667	5	75
82	13.3	5	75	15.0333333333333	5	75
-1	13.3	5	75	15.0333333333333	5	75


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_I30_omega0.0_simple.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	75	75	75	71.7	25	75
50	29.8666666666667	5	75	39.3333333333333	5	75
66	11.0333333333333	5	19	14.9666666666667	5	75
82	11.0333333333333	5	19	15.0333333333333	5	75
-1	11.0333333333333	5	19	15.0333333333333	5	75


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_I30_omega0.2.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	75	75	75	71.9333333333333	28	75
50	41.2666666666667	5	75	63.8	5	75
66	25.3666666666667	5	75	38	5	75
82	25.3666666666667	5	75	37.9666666666667	5	75
-1	25.3666666666667	5	75	27.6666666666667	5	75


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_I30_omega0.2_simple.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	75	75	75	71.9333333333333	28	75
50	41.2666666666667	5	75	57.0333333333333	5	75
66	25.3666666666667	5	75	30.5666666666667	5	75
82	25.3666666666667	5	75	30.5333333333333	5	75
-1	25.3666666666667	5	75	30.5333333333333	5	75


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_I30_ua0_ub80.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	75	75	75	70.1	22	75
50	22.0666666666667	5	75	43.3666666666667	5	75
66	12.9666666666667	5	75	18	5	75
82	12.9666666666667	5	75	17.7666666666667	5	75
-1	12.6	5	75	17.8333333333333	5	75


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_I30_ua0_ub80_omega0.0.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	75	75	75	70.1	22	75
50	22.0666666666667	5	75	43.3666666666667	5	75
66	9.8	5	19	18	5	75
82	9.8	5	19	17.7666666666667	5	75
-1	9.8	5	19	17.8333333333333	5	75


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda2e-06_I30_ua0_ub80_omega0.2.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	75	75	75	70.5333333333333	27	75
50	34.2333333333333	5	75	61	5	75
66	11.7333333333333	5	75	37.1	5	75
82	11.7333333333333	5	75	37.1	5	75
-1	11.7333333333333	5	75	37.1	5	75


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda5e-05_I30.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	23.0666666666667	5	75	7.13333333333333	5	10
50	5.26666666666667	5	6	5.2	5	6
66	5.16666666666667	5	6	5.06666666666667	5	6
82	5.16666666666667	5	6	5.06666666666667	5	6
-1	5.16666666666667	5	6	5.06666666666667	5	6


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda5e-05_I30_omega0.0_simple.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	22.9666666666667	5	75	7.13333333333333	5	10
50	5.26666666666667	5	6	5.2	5	6
66	5.16666666666667	5	6	5.06666666666667	5	6
82	5.16666666666667	5	6	5.06666666666667	5	6
-1	5.16666666666667	5	6	5.06666666666667	5	6


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda5e-05_I30_omega0.2_simple.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	37.0666666666667	5	75	13.7333333333333	5	75
50	6.9	5	9	6.23333333333333	5	8
66	6.83333333333333	5	9	6.03333333333333	5	8
82	6.83333333333333	5	9	6.03333333333333	5	8
-1	6.83333333333333	5	9	6.03333333333333	5	8


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda5e-05_I30_ua0_ub80.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	23.0666666666667	5	75	7.13333333333333	5	10
50	5.26666666666667	5	6	5.2	5	6
66	5.16666666666667	5	6	5.06666666666667	5	6
82	5.16666666666667	5	6	5.06666666666667	5	6
-1	5.16666666666667	5	6	5.06666666666667	5	6


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda5e-05_I30_ua0_ub80_omega0.0.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	22.9666666666667	5	75	7.13333333333333	5	10
50	5.26666666666667	5	6	5.2	5	6
66	5.16666666666667	5	6	5.06666666666667	5	6
82	5.16666666666667	5	6	5.06666666666667	5	6
-1	5.16666666666667	5	6	5.06666666666667	5	6


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda5e-05_I30_ua0_ub80_omega0.2.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	37.0666666666667	5	75	13.7333333333333	5	75
50	6.9	5	9	6.23333333333333	5	8
66	6.83333333333333	5	9	6.03333333333333	5	8
82	6.83333333333333	5	9	6.03333333333333	5	8
-1	6.83333333333333	5	9	6.03333333333333	5	8


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda5e-06_I30.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	71.7333333333333	23	75	71.0333333333333	10	75
50	6	5	8	14.7	5	75
66	5.6	5	7	8.93333333333333	5	14
82	5.6	5	7	8.9	5	14
-1	5.6	5	7	8.9	5	14


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda5e-06_I30_omega0.0_simple.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	71.7333333333333	23	75	70.5666666666667	7	75
50	6	5	8	14.7	5	75
66	5.6	5	7	8.93333333333333	5	14
82	5.6	5	7	8.9	5	14
-1	5.6	5	7	8.9	5	14


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda5e-06_I30_omega0.2_simple.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	73.4333333333333	28	75	72.8666666666667	11	75
50	6.46666666666667	5	9	29.3	5	75
66	5.93333333333333	5	8	18.5666666666667	5	75
82	5.93333333333333	5	8	18.2333333333333	5	75
-1	5.93333333333333	5	8	18.2333333333333	5	75


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda5e-06_I30_ua0_ub80.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	71.7333333333333	24	75	66.4333333333333	5	75
50	6	5	8	13.9333333333333	5	75
66	5.6	5	7	8	5	12
82	5.6	5	7	8	5	12
-1	5.6	5	7	8	5	12


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda5e-06_I30_ua0_ub80_omega0.0.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	71.7333333333333	24	75	66.4333333333333	5	75
50	6	5	8	13.9333333333333	5	75
66	5.6	5	7	8	5	12
82	5.6	5	7	8	5	12
-1	5.6	5	7	8	5	12


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda5e-06_I30_ua0_ub80_omega0.2.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	72.0666666666667	29	75	68.6	5	75
50	6.46666666666667	5	9	29.2666666666667	5	75
66	5.93333333333333	5	8	15.5333333333333	5	75
82	5.93333333333333	5	8	15.5333333333333	5	75
-1	5.93333333333333	5	8	15.5333333333333	5	75


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda8e-06_I30.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	71.4333333333333	16	75	65.9	5	75
50	5.56666666666667	5	7	6.93333333333333	5	11
66	5.36666666666667	5	7	6.16666666666667	5	8
82	5.33333333333333	5	6	6.16666666666667	5	8
-1	5.33333333333333	5	6	6.16666666666667	5	8


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda8e-06_I30_omega0.0_simple.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	71.4333333333333	16	75	65.9	5	75
50	5.56666666666667	5	7	6.93333333333333	5	11
66	5.36666666666667	5	7	6.16666666666667	5	8
82	5.33333333333333	5	6	6.16666666666667	5	8
-1	5.33333333333333	5	6	6.16666666666667	5	8


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda8e-06_I30_omega0.2.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	73.0666666666667	17	75	65.9333333333333	5	75
50	5.93333333333333	5	8	7.83333333333333	5	18
66	5.7	5	8	7.06666666666667	5	11
82	5.7	5	8	7.06666666666667	5	11
-1	5.7	5	8	7.06666666666667	5	11


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda8e-06_I30_omega0.2_simple.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	73.0666666666667	17	75	65.9333333333333	5	75
50	5.93333333333333	5	8	7.83333333333333	5	18
66	5.7	5	8	7.06666666666667	5	11
82	5.7	5	8	7.06666666666667	5	11
-1	5.7	5	8	7.06666666666667	5	11


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda8e-06_I30_ua0_ub80.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	69.2666666666667	16	75	63.7	5	75
50	5.56666666666667	5	7	6.93333333333333	5	11
66	5.36666666666667	5	7	6.16666666666667	5	8
82	5.33333333333333	5	6	6.16666666666667	5	8
-1	5.33333333333333	5	6	6.16666666666667	5	8


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda8e-06_I30_ua0_ub80_omega0.0.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	66.6666666666667	5	75	63.7	5	75
50	5.56666666666667	5	7	6.93333333333333	5	11
66	5.36666666666667	5	7	6.16666666666667	5	8
82	5.33333333333333	5	6	6.16666666666667	5	8
-1	5.33333333333333	5	6	6.16666666666667	5	8


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_minh_lambda8e-06_I30_ua0_ub80_omega0.2.dat <==
N	K-ave1	K-min1	K-max1	K-ave2	K-min2	K-max2
34	71.3	17	75	63.8	5	75
50	5.93333333333333	5	8	7.83333333333333	5	18
66	5.7	5	8	7.06666666666667	5	11
82	5.7	5	8	7.06666666666667	5	11
-1	5.7	5	8	7.06666666666667	5	11


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_time.txt <==
N	K5	K10	K20	K40	K75
34	0.00893485833333333	0.0126256033333333	0.0230879616666667	0.0468832683333333	0.096680265
50	0.01185313	0.017857825	0.029923785	0.0599361133333333	0.122524588333333
66	0.0169189633333333	0.02631209	0.04080378	0.0788442	0.15579095
82	0.0206218516666667	0.03000561	0.0504970616666667	0.0963335633333333	0.194115588333333
-1	1.22552832833333	2.78814545166667	6.91796368666667	18.4422814466667	46.86466308


==> tables/data_welding_DU_uc_lambda6_4_K75_MS5_fine_time_ua0_ub80.txt <==
N	K5	K10	K20	K40	K75
34	0.015889045	0.02875485	0.0601775666666667	0.116243156666667	0.253150236666667
50	0.0211745266666667	0.0358346783333333	0.079190015	0.148075621666667	0.317446028333333
66	0.0303171983333333	0.0546025766666667	0.109827705	0.195129363333333	0.416026251666667
82	0.038369155	0.0641174916666667	0.131744488333333	0.243940423333333	0.511274685
-1	1.61528080166667	5.17926738166667	18.65396719	43.5794474333333	113.058465928333

